Blind Federated Learning via Over-the-Air q-QAM

In this work, we investigate federated edge learning over a fading multiple access channel. To alleviate the communication burden between the edge devices and the access point, we introduce a pioneering digital over-the-air computation strategy employing q-ary quadrature amplitude modulation, culminating in a low latency communication scheme. Indeed, we propose a new federated edge learning framework in which edge devices use digital modulation for over-the-air uplink transmission to the edge server while they have no access to the channel state information. Furthermore, we incorporate multiple antennas at the edge server to overcome the fading inherent in wireless communication. We analyze the number of antennas required to mitigate the fading impact effectively. We prove a non-asymptotic upper bound for the mean squared error for the proposed federated learning with digital over-the-air uplink transmissions under both noisy and fading conditions. Leveraging the derived upper bound, we characterize the convergence rate of the learning process of a non-convex loss function in terms of the mean square error of gradients due to the fading channel. Furthermore, we substantiate the theoretical assurances through numerical experiments concerning mean square error and the convergence efficacy of the digital federated edge learning framework. Notably, the results demonstrate that augmenting the number of antennas at the edge server and adopting higher-order modulations improve the model accuracy up to 60\%.

==> Data/CIFAIRAmiri100.dat <==
Iter AccQ1
1 0.10000000149011612
2 0.2838999927043915
3 0.3635999858379364
4 0.274399995803833
5 0.2754000127315521
6 0.4311000108718872
7 0.25119999051094055
8 0.24789999425411224
9 0.42149999737739563
10 0.4447999894618988
11 0.2296999990940094
12 0.3815000057220459
13 0.26750001311302185
14 0.4401000142097473
15 0.43860000371932983
16 0.3919000029563904
17 0.3330000042915344
18 0.33000001311302185
19 0.4251999855041504
20 0.3508000075817108
21 0.43720000982284546
22 0.5248000025749207
23 0.503600001335144
24 0.5174000263214111
25 0.3822999894618988
26 0.5307000279426575
27 0.5217999815940857
28 0.35850000381469727
29 0.3808000087738037
30 0.5006999969482422
31 0.46140000224113464
32 0.45399999618530273
33 0.5414000153541565
34 0.5205000042915344
35 0.5205000042915344
36 0.39320001006126404
37 0.5242000222206116
38 0.47859999537467957
39 0.3822999894618988
40 0.35100001096725464
41 0.3562000095844269
42 0.491100013256073
43 0.49059998989105225
44 0.4771000146865845
45 0.48399999737739563
46 0.37470000982284546
47 0.3743000030517578
48 0.5181999802589417
49 0.3269999921321869
50 0.5307000279426575
51 0.396699994802475
52 0.3452000021934509
53 0.515999972820282
54 0.44850000739097595
55 0.5117999911308289
56 0.4293000102043152
57 0.4113999903202057
58 0.44839999079704285
59 0.5199999809265137
60 0.5073000192642212
61 0.421999990940094
62 0.4618000090122223
63 0.5110999941825867
64 0.39419999718666077
65 0.44600000977516174
66 0.46399998664855957
67 0.49540001153945923
68 0.4593999981880188
69 0.4375
70 0.4117000102996826
71 0.4196999967098236
72 0.4650999903678894
73 0.4503999948501587
74 0.5006999969482422
75 0.5081999897956848
76 0.4575999975204468
77 0.49970000982284546
78 0.44429999589920044
79 0.44209998846054077
80 0.4749999940395355
81 0.510699987411499
82 0.45579999685287476
83 0.4586000144481659
84 0.48820000886917114
85 0.38830000162124634
86 0.4699000120162964
87 0.45989999175071716
88 0.4041999876499176
89 0.423799991607666
90 0.46129998564720154
91 0.48330000042915344
92 0.474700003862381
93 0.4138999879360199
94 0.4323999881744385
95 0.4691999852657318
96 0.3118000030517578
97 0.35010001063346863
98 0.4674000144004822
99 0.447299987077713
100 0.40070000290870667
101 0.439300000667572


==> Data/CIFAIRAmiri400.dat <==
Iter AccQ1
1 0.09799999743700027
2 0.3043000102043152
3 0.3776000142097473
4 0.38260000944137573
5 0.43209999799728394
6 0.4652999937534332
7 0.4747999906539917
8 0.4442000091075897
9 0.4896000027656555
10 0.5159000158309937
11 0.5159000158309937
12 0.5019999742507935
13 0.4603999853134155
14 0.5160999894142151
15 0.5787000060081482
16 0.5669000148773193
17 0.5964000225067139
18 0.6015999913215637
19 0.5838000178337097
20 0.5701000094413757
21 0.5579000115394592
22 0.5669999718666077
23 0.5662999749183655
24 0.5985999703407288
25 0.6262999773025513
26 0.570900022983551
27 0.6198999881744385
28 0.6158000230789185
29 0.5307999849319458
30 0.5932000279426575
31 0.5817999839782715
32 0.6373999714851379
33 0.6330000162124634
34 0.6344000101089478
35 0.6539999842643738
36 0.5491999983787537
37 0.6269000172615051
38 0.6545000076293945
39 0.6395999789237976
40 0.6133000254631042
41 0.6115000247955322
42 0.6448000073432922
43 0.6136000156402588
44 0.6305999755859375
45 0.6643000245094299
46 0.6377999782562256
47 0.6177999973297119
48 0.6782000064849854
49 0.5835999846458435
50 0.666100025177002
51 0.5932999849319458
52 0.6460999846458435
53 0.6480000019073486
54 0.6866000294685364
55 0.6463000178337097
56 0.6782000064849854
57 0.6875
58 0.6579999923706055
59 0.6800000071525574
60 0.6416000127792358
61 0.6575000286102295
62 0.6923999786376953
63 0.6762999892234802
64 0.6848000288009644
65 0.6456999778747559
66 0.6917999982833862
67 0.675599992275238
68 0.6722000241279602
69 0.6521999835968018
70 0.6697999835014343
71 0.6776000261306763
72 0.6664999723434448
73 0.6829000115394592
74 0.6933000087738037
75 0.6887000203132629
76 0.6793000102043152
77 0.6866999864578247
78 0.6725999712944031
79 0.6762999892234802
80 0.6836000084877014
81 0.6996999979019165
82 0.6960999965667725
83 0.6850000023841858
84 0.6951000094413757
85 0.6934000253677368
86 0.6895999908447266
87 0.6586999893188477
88 0.6381000280380249
89 0.6890000104904175
90 0.6985999941825867
91 0.6685000061988831
92 0.6926000118255615
93 0.6862000226974487
94 0.6805999875068665
95 0.6686999797821045
96 0.6705999970436096
97 0.7009000182151794
98 0.701200008392334
99 0.6593999862670898
100 0.6909999847412109
101 0.6873999834060669


==> Data/CIFAIRIdeal.dat <==
Iter AccQ1
1 0.10000000149011612
2 0.2786000072956085
3 0.36039999127388
4 0.4104999899864197
5 0.4309999942779541
6 0.46219998598098755
7 0.4677000045776367
8 0.4975000023841858
9 0.5092999935150146
10 0.5223000049591064
11 0.5357999801635742
12 0.5418000221252441
13 0.5547000169754028
14 0.5733000040054321
15 0.5774000287055969
16 0.5889999866485596
17 0.5942000150680542
18 0.6046000123023987
19 0.6122000217437744
20 0.6193000078201294
21 0.6255999803543091
22 0.6283000111579895
23 0.6355999708175659
24 0.6348000168800354
25 0.6452000141143799
26 0.6527000069618225
27 0.6500999927520752
28 0.6635000109672546
29 0.6672000288963318
30 0.6672000288963318
31 0.6735000014305115
32 0.6765999794006348
33 0.6782000064849854
34 0.6840999722480774
35 0.6887000203132629
36 0.6926000118255615
37 0.6912000179290771
38 0.6976000070571899
39 0.6978999972343445
40 0.6995000243186951
41 0.7071999907493591
42 0.704200029373169
43 0.7095000147819519
44 0.7081999778747559
45 0.7139999866485596
46 0.71670001745224
47 0.7152000069618225
48 0.714900016784668
49 0.7188000082969666
50 0.7167999744415283
51 0.7179999947547913
52 0.7190999984741211
53 0.7214000225067139
54 0.7233999967575073
55 0.7235999703407288
56 0.7210999727249146
57 0.722599983215332
58 0.7240999937057495
59 0.7260000109672546
60 0.724399983882904
61 0.7263000011444092
62 0.727400004863739
63 0.7287999987602234
64 0.7283999919891357
65 0.725600004196167
66 0.7257999777793884
67 0.7268000245094299
68 0.7282999753952026
69 0.727400004863739
70 0.7272999882698059
71 0.7279999852180481
72 0.7272999882698059
73 0.7278000116348267
74 0.7289999723434448
75 0.7275000214576721
76 0.7290999889373779
77 0.7263000011444092
78 0.7305999994277954
79 0.7271000146865845
80 0.7289999723434448
81 0.7285000085830688
82 0.7297000288963318
83 0.7282999753952026
84 0.7290999889373779
85 0.728600025177002
86 0.7279000282287598
87 0.7285000085830688
88 0.7293999791145325
89 0.7289999723434448
90 0.7267000079154968
91 0.7297000288963318
92 0.7305999994277954
93 0.7303000092506409
94 0.7297000288963318
95 0.7268000245094299
96 0.7339000105857849
97 0.7315999865531921
98 0.7307000160217285
99 0.7299000024795532
100 0.7321000099182129
101 0.7289999723434448


==> Data/CIFAIRSaeed100.dat <==
Iter AccQ1
1 0.11990000307559967
2 0.275299996137619
3 0.1834000051021576
4 0.35569998621940613
5 0.4018999934196472
6 0.42669999599456787
7 0.29190000891685486
8 0.4027999937534332
9 0.36970001459121704
10 0.3871000111103058
11 0.41260001063346863
12 0.4542999863624573
13 0.4316999912261963
14 0.40209999680519104
15 0.4846000075340271
16 0.49140000343322754
17 0.4805000126361847
18 0.4828999936580658
19 0.49320000410079956
20 0.5493000149726868
21 0.5690000057220459
22 0.557200014591217
23 0.545799970626831
24 0.46709999442100525
25 0.5480999946594238
26 0.5954999923706055
27 0.5478000044822693
28 0.5547999739646912
29 0.5755000114440918
30 0.580299973487854
31 0.5825999975204468
32 0.5389000177383423
33 0.5669000148773193
34 0.5834000110626221
35 0.43140000104904175
36 0.5609999895095825
37 0.5325000286102295
38 0.5867000222206116
39 0.4553000032901764
40 0.554099977016449
41 0.5594000220298767
42 0.5819000005722046
43 0.6111000180244446
44 0.6001999974250793
45 0.5874999761581421
46 0.5942999720573425
47 0.382999986410141
48 0.571399986743927
49 0.6065000295639038
50 0.5299999713897705
51 0.5149999856948853
52 0.588699996471405
53 0.590499997138977
54 0.38839998841285706
55 0.5473999977111816
56 0.5209000110626221
57 0.579200029373169
58 0.5889000296592712
59 0.5263000130653381
60 0.5449000000953674
61 0.5515999794006348
62 0.5924000144004822
63 0.6258000135421753
64 0.32409998774528503
65 0.6118000149726868
66 0.5016999840736389
67 0.5623999834060669
68 0.5699999928474426
69 0.5447999835014343
70 0.412200003862381
71 0.445499986410141
72 0.5630000233650208
73 0.6068999767303467
74 0.5432000160217285
75 0.5565999746322632
76 0.5843999981880188
77 0.5925999879837036
78 0.590399980545044
79 0.5715000033378601
80 0.5889999866485596
81 0.5900999903678894
82 0.6018999814987183
83 0.5220999717712402
84 0.6085000038146973
85 0.5105000138282776
86 0.513700008392334
87 0.574999988079071
88 0.5004000067710876
89 0.5027999877929688
90 0.42260000109672546
91 0.5580999851226807
92 0.6204000115394592
93 0.5594000220298767
94 0.5863999724388123
95 0.573199987411499
96 0.5543000102043152
97 0.5570999979972839
98 0.5841000080108643
99 0.5795000195503235
100 0.48019999265670776
101 0.5189999938011169


==> Data/CIFAIRSaeed400.dat <==
Iter AccQ1
1 0.09929999709129333
2 0.27619999647140503
3 0.31060001254081726
4 0.414900004863739
5 0.385699987411499
6 0.4607999920845032
7 0.4659999907016754
8 0.41359999775886536
9 0.46939998865127563
10 0.46540001034736633
11 0.5321999788284302
12 0.5489000082015991
13 0.5637999773025513
14 0.5501999855041504
15 0.5688999891281128
16 0.49160000681877136
17 0.560699999332428
18 0.5063999891281128
19 0.5856999754905701
20 0.5911999940872192
21 0.5723000168800354
22 0.5080000162124634
23 0.6223999857902527
24 0.6118000149726868
25 0.5703999996185303
26 0.6295999884605408
27 0.6021999716758728
28 0.6176999807357788
29 0.6097999811172485
30 0.6462000012397766
31 0.6495000123977661
32 0.6270999908447266
33 0.6452000141143799
34 0.6498000025749207
35 0.6276000142097473
36 0.6362000107765198
37 0.597100019454956
38 0.5960999727249146
39 0.6450999975204468
40 0.6226000189781189
41 0.6624000072479248
42 0.6657999753952026
43 0.6682999730110168
44 0.675000011920929
45 0.671500027179718
46 0.6399000287055969
47 0.6855000257492065
48 0.6780999898910522
49 0.6492000222206116
50 0.6392999887466431
51 0.6762999892234802
52 0.6739000082015991
53 0.659500002861023
54 0.6730999946594238
55 0.6622999906539917
56 0.6847000122070312
57 0.6782000064849854
58 0.6940000057220459
59 0.6862000226974487
60 0.6575000286102295
61 0.6930000185966492
62 0.6574000120162964
63 0.6944000124931335
64 0.6642000079154968
65 0.6690999865531921
66 0.6995999813079834
67 0.6531000137329102
68 0.6947000026702881
69 0.6812999844551086
70 0.6876999735832214
71 0.6847000122070312
72 0.7001000046730042
73 0.6952999830245972
74 0.7009999752044678
75 0.6898999810218811
76 0.6791999936103821
77 0.7032999992370605
78 0.7077999711036682
79 0.6736999750137329
80 0.7081000208854675
81 0.6843000054359436
82 0.6276999711990356
83 0.6309999823570251
84 0.6832000017166138
85 0.7070000171661377
86 0.703499972820282
87 0.6895999908447266
88 0.6762999892234802
89 0.7064999938011169
90 0.7060999870300293
91 0.7075999975204468
92 0.6944000124931335
93 0.7102000117301941
94 0.6830000281333923
95 0.7006999850273132
96 0.7116000056266785
97 0.6776999831199646
98 0.7064999938011169
99 0.6990000009536743
100 0.696399986743927
101 0.6998000144958496


==> Data/IIDMNISTErrorfree.dat <==
Iter AccQ1
1 0.09229999780654907
2 0.7534999847412109
3 0.8589000105857849
4 0.8982999920845032
5 0.9104999899864197
6 0.9276000261306763
7 0.933899998664856
8 0.9416999816894531
9 0.9462000131607056
10 0.9498000144958496
11 0.9537000060081482
12 0.9563999772071838
13 0.9595000147819519
14 0.9616000056266785
15 0.9625999927520752
16 0.964900016784668
17 0.9667999744415283
18 0.9678000211715698
19 0.9696999788284302
20 0.9704999923706055
21 0.9725000262260437
22 0.9735999703407288
23 0.9742000102996826
24 0.9750000238418579
25 0.9757000207901001
26 0.9761000275611877
27 0.9772999882698059
28 0.9783999919891357
29 0.9790999889373779
30 0.9790999889373779
31 0.9790999889373779
32 0.9797000288963318
33 0.9797000288963318
34 0.9801999926567078
35 0.9800999760627747
36 0.9810000061988831
37 0.9817000031471252
38 0.9815999865531921
39 0.9817000031471252
40 0.9821000099182129
41 0.9819999933242798
42 0.9824000000953674
43 0.9821000099182129
44 0.982699990272522
45 0.9828000068664551
46 0.9828000068664551
47 0.9832000136375427
48 0.983299970626831
49 0.9837999939918518
50 0.9840999841690063
51 0.984000027179718
52 0.9846000075340271
53 0.9840999841690063
54 0.9843000173568726
55 0.9851999878883362
56 0.9847000241279602
57 0.9857000112533569
58 0.9850000143051147
59 0.9854999780654907
60 0.9853000044822693
61 0.9855999946594238
62 0.9858999848365784
63 0.9857000112533569
64 0.9854999780654907
65 0.9865999817848206
66 0.9865999817848206
67 0.9865999817848206
68 0.9860000014305115
69 0.9865000247955322
70 0.9872000217437744
71 0.9865999817848206
72 0.9868000149726868
73 0.9871000051498413
74 0.9869999885559082
75 0.9872999787330627
76 0.9873999953269958
77 0.9871000051498413
78 0.987500011920929
79 0.9869999885559082
80 0.9879000186920166
81 0.9879999756813049
82 0.9879999756813049
83 0.9876999855041504
84 0.9872000217437744
85 0.9883999824523926
86 0.9878000020980835
87 0.988099992275238
88 0.9879000186920166
89 0.9884999990463257
90 0.988099992275238
91 0.9878000020980835
92 0.9882000088691711
93 0.9882000088691711
94 0.9879000186920166
95 0.9883000254631042
96 0.9883000254631042
97 0.9886999726295471
98 0.9886999726295471
99 0.9887999892234802
100 0.9890999794006348
101 0.9883000254631042


==> Data/IIDMNISTNr100z1.dat <==
Iter AccQ1
1 0.05939999967813492
2 0.15459999442100525
3 0.5641000270843506
4 0.6826000213623047
5 0.6733999848365784
6 0.6680999994277954
7 0.7300999760627747
8 0.8453999757766724
9 0.7915999889373779
10 0.8644000291824341
11 0.7601000070571899
12 0.868399977684021
13 0.8425999879837036
14 0.8597999811172485
15 0.8032000064849854
16 0.8666999936103821
17 0.8628000020980835
18 0.8396000266075134
19 0.8582000136375427
20 0.8903999924659729
21 0.8741000294685364
22 0.8391000032424927
23 0.8931999802589417
24 0.873199999332428
25 0.883899986743927
26 0.8912000060081482
27 0.8780999779701233
28 0.9171000123023987
29 0.8973000049591064
30 0.8828999996185303
31 0.9020000100135803
32 0.9110999703407288
33 0.886900007724762
34 0.8974000215530396
35 0.9081000089645386
36 0.9108999967575073
37 0.9017000198364258
38 0.8966000080108643
39 0.8776999711990356
40 0.8712999820709229
41 0.9239000082015991
42 0.9007999897003174
43 0.906499981880188
44 0.8741000294685364
45 0.8629000186920166
46 0.8734999895095825
47 0.888700008392334
48 0.9135000109672546
49 0.9186000227928162
50 0.9168999791145325
51 0.8848000168800354
52 0.8998000025749207
53 0.8970000147819519
54 0.8970999717712402
55 0.9003999829292297
56 0.9003999829292297
57 0.9132000207901001
58 0.8779000043869019
59 0.8815000057220459
60 0.9229000210762024
61 0.925599992275238
62 0.8952000141143799
63 0.9107999801635742
64 0.9136999845504761
65 0.913100004196167
66 0.9287999868392944
67 0.9246000051498413
68 0.8784999847412109
69 0.8917999863624573
70 0.8712000250816345
71 0.9072999954223633
72 0.9088000059127808
73 0.7696999907493591
74 0.8939999938011169
75 0.9347000122070312
76 0.9053000211715698
77 0.9203000068664551
78 0.9236999750137329
79 0.8866000175476074
80 0.9083999991416931
81 0.9294999837875366
82 0.9286999702453613
83 0.9199000000953674
84 0.9380999803543091
85 0.911300003528595
86 0.9384999871253967
87 0.9190999865531921
88 0.9157000184059143
89 0.6226999759674072
90 0.9085999727249146
91 0.9190999865531921
92 0.9205999970436096
93 0.9060999751091003
94 0.9104999899864197
95 0.9172000288963318
96 0.9302999973297119
97 0.9071000218391418
98 0.9189000129699707
99 0.6545000076293945
100 0.9243000149726868
101 0.9199000000953674

==> Data/IIDMNISTNr400z10.dat <==
Iter AccQ1
1 0.12150000035762787
2 0.33480000495910645
3 0.656499981880188
4 0.8217999935150146
5 0.8618000149726868
6 0.8427000045776367
7 0.91839998960495
8 0.9161999821662903
9 0.9296000003814697
10 0.9327999949455261
11 0.925000011920929
12 0.9379000067710876
13 0.932699978351593
14 0.9369000196456909
15 0.9447000026702881
16 0.9462000131607056
17 0.932699978351593
18 0.9345999956130981
19 0.9535999894142151
20 0.9546999931335449
21 0.9501000046730042
22 0.9538000226020813
23 0.9498999714851379
24 0.9567999839782715
25 0.9607999920845032
26 0.9574999809265137
27 0.9578999876976013
28 0.9498000144958496
29 0.9550999999046326
30 0.9549999833106995
31 0.9563999772071838
32 0.9520999789237976
33 0.9581000208854675
34 0.9545000195503235
35 0.9535999894142151
36 0.9550999999046326
37 0.9474999904632568
38 0.9517999887466431
39 0.9537000060081482
40 0.958899974822998
41 0.9516000151634216
42 0.9575999975204468
43 0.9574999809265137
44 0.9553999900817871
45 0.9495999813079834
46 0.953000009059906
47 0.9573000073432922
48 0.9611999988555908
49 0.9592000246047974
50 0.9585999846458435
51 0.9593999981880188
52 0.9585000276565552
53 0.9556999802589417
54 0.9595999717712402
55 0.9495000243186951
56 0.9588000178337097
57 0.9624000191688538
58 0.9563999772071838
59 0.9605000019073486
60 0.9574999809265137
61 0.9564999938011169
62 0.9605000019073486
63 0.9599999785423279
64 0.9611999988555908
65 0.95660001039505
66 0.9606999754905701
67 0.9616000056266785
68 0.9613999724388123
69 0.9575999975204468
70 0.9585999846458435
71 0.9581000208854675
72 0.9629999995231628
73 0.9569000005722046
74 0.9649999737739563
75 0.9585000276565552
76 0.9621000289916992
77 0.9653000235557556
78 0.9570000171661377
79 0.9620000123977661
80 0.9585999846458435
81 0.9527999758720398
82 0.9638000130653381
83 0.9642000198364258
84 0.9627000093460083
85 0.9628000259399414
86 0.9648000001907349
87 0.9621999859809875
88 0.9614999890327454
89 0.9621000289916992
90 0.9632999897003174
91 0.963100016117096
92 0.9623000025749207
93 0.9581000208854675
94 0.9607999920845032
95 0.9592000246047974
96 0.9632999897003174
97 0.9603000283241272
98 0.9605000019073486
99 0.9585999846458435
100 0.9563000202178955
101 0.9577000141143799


==> Data/IIDMNISTq8Nr100z10.dat <==
Iter AccQ1
1 0.10750000178813934
2 0.19619999825954437
3 0.5667999982833862
4 0.6496999859809875
5 0.769599974155426
6 0.8511000275611877
7 0.824999988079071
8 0.8607000112533569
9 0.8461999893188477
10 0.8424999713897705
11 0.8914999961853027
12 0.904699981212616
13 0.870199978351593
14 0.8881999850273132
15 0.9031000137329102
16 0.9003000259399414
17 0.9243999719619751
18 0.9186999797821045
19 0.8924999833106995
20 0.895799994468689
21 0.9196000099182129
22 0.9211000204086304
23 0.9151999950408936
24 0.9223999977111816
25 0.913100004196167
26 0.9158999919891357
27 0.9089000225067139
28 0.923799991607666
29 0.9035999774932861
30 0.9298999905586243
31 0.8845000267028809
32 0.9223999977111816
33 0.9075999855995178
34 0.9083999991416931
35 0.9258999824523926
36 0.9161999821662903
37 0.9010000228881836
38 0.887499988079071
39 0.900600016117096
40 0.9190999865531921
41 0.9352999925613403
42 0.9034000039100647
43 0.9305999875068665
44 0.9282000064849854
45 0.932699978351593
46 0.9257000088691711
47 0.9297000169754028
48 0.9171000123023987
49 0.9093000292778015
50 0.9146000146865845
51 0.8939999938011169
52 0.913100004196167
53 0.9114000201225281
54 0.9332000017166138
55 0.9261000156402588
56 0.9277999997138977
57 0.9236999750137329
58 0.9302999973297119
59 0.9325000047683716
60 0.9158999919891357
61 0.9362000226974487
62 0.9301999807357788
63 0.9235000014305115
64 0.8959000110626221
65 0.9358999729156494
66 0.8708999752998352
67 0.9265999794006348
68 0.9282000064849854
69 0.9189000129699707
70 0.9186999797821045
71 0.9276000261306763
72 0.9380999803543091
73 0.9438999891281128
74 0.9326000213623047
75 0.9413999915122986
76 0.9344000220298767
77 0.9276999831199646
78 0.949400007724762
79 0.9394000172615051
80 0.9343000054359436
81 0.9351999759674072
82 0.9236999750137329
83 0.9280999898910522
84 0.9253000020980835
85 0.916700005531311
86 0.9289000034332275
87 0.9340999722480774
88 0.9230999946594238
89 0.9168000221252441
90 0.9362999796867371
91 0.9458000063896179
92 0.9377999901771545
93 0.9284999966621399
94 0.9449999928474426
95 0.9412999749183655
96 0.9358000159263611
97 0.9175000190734863
98 0.9297999739646912
99 0.926800012588501
100 0.9333999752998352
101 0.9366999864578247


==> Data/IIDMNISTq8Nr400z10.dat <==
Iter AccQ1
1 0.10119999945163727
2 0.43470001220703125
3 0.6420000195503235
4 0.7872999906539917
5 0.8914999961853027
6 0.8787999749183655
7 0.8835999965667725
8 0.916700005531311
9 0.919700026512146
10 0.9261999726295471
11 0.929099977016449
12 0.9462000131607056
13 0.9365000128746033
14 0.9376999735832214
15 0.9440000057220459
16 0.9388999938964844
17 0.9440000057220459
18 0.9452000260353088
19 0.9473999738693237
20 0.9531000256538391
21 0.9399999976158142
22 0.9559000134468079
23 0.9473000168800354
24 0.9542999863624573
25 0.9513999819755554
26 0.949999988079071
27 0.9437999725341797
28 0.944599986076355
29 0.9526000022888184
30 0.949400007724762
31 0.9585000276565552
32 0.9545999765396118
33 0.9567999839782715
34 0.9455000162124634
35 0.9599000215530396
36 0.955299973487854
37 0.9581999778747559
38 0.954200029373169
39 0.9569000005722046
40 0.955299973487854
41 0.9610000252723694
42 0.9581999778747559
43 0.9520000219345093
44 0.9442999958992004
45 0.9557999968528748
46 0.9581999778747559
47 0.9517999887466431
48 0.9556000232696533
49 0.9521999955177307
50 0.954800009727478
51 0.9555000066757202
52 0.9564999938011169
53 0.9580000042915344
54 0.957099974155426
55 0.9611999988555908
56 0.9563000202178955
57 0.9516000151634216
58 0.9592999815940857
59 0.9513999819755554
60 0.9501000046730042
61 0.9555000066757202
62 0.9477999806404114
63 0.9544000029563904
64 0.9542999863624573
65 0.9557999968528748
66 0.9552000164985657
67 0.9545000195503235
68 0.9577999711036682
69 0.949999988079071
70 0.9555000066757202
71 0.9567000269889832
72 0.9556000232696533
73 0.9559000134468079
74 0.9578999876976013
75 0.9510999917984009
76 0.9534000158309937
77 0.9538999795913696
78 0.944100022315979
79 0.9621000289916992
80 0.9535999894142151
81 0.951200008392334
82 0.9552000164985657
83 0.9614999890327454
84 0.9581999778747559
85 0.9593999981880188
86 0.9563000202178955
87 0.9555000066757202
88 0.9552000164985657
89 0.9605000019073486
90 0.9592999815940857
91 0.9602000117301941
92 0.9605000019073486
93 0.9620000123977661
94 0.9596999883651733
95 0.9606000185012817
96 0.9592000246047974
97 0.960099995136261
98 0.9575999975204468
99 0.960099995136261
100 0.9627000093460083
101 0.9577000141143799


==> Data/Latency.dat <==
device OFDM400 FLSumComp100 FLSumComp400 Analog100 Analog400
10 49499933.51146313 442.6193102099038 297.26294563429315 1453.1816890019452 1040.8910746131278
20 98999867.02292626 513.1755772263939 285.68906841931096 1473.8157810569758 1051.4351872350708
30 148499800.53438938 541.3313543471236 288.1558072661586 1480.897946648678 1055.0347272476724
50 247499667.55731565 562.9227670515507 391.08529635986326 1486.6352654144569 1057.9434923067868
100 494999335.1146313 603.953590950775 464.779429039257 1490.9794834128597 1060.1416653982983
200 989998670.2292626 656.7772930288439 488.54230088641526 1493.1647268077393 1061.245999278513
400 1979997340.4585252 721.1916154158846 519.1301111167604 1494.2606142221744 1061.7994646274506
500 2474996675.5731564 744.7811074227898 530.6964550639283 1494.4800523148776 1061.9102610829682


==> Data/MNIST-ideal.dat <==
Iter AccIdea
    1.0000    0.1133
    2.0000    0.1293
    3.0000    0.1453
    4.0000    0.1612
    5.0000    0.1829
    6.0000    0.2019
    7.0000    0.2269
    8.0000    0.2477
    9.0000    0.2788
   10.0000    0.3055
   11.0000    0.3421
   12.0000    0.3682
   13.0000    0.4012
   14.0000    0.4256
   15.0000    0.4617
   16.0000    0.4890
   17.0000    0.5203
   18.0000    0.5420
   19.0000    0.5698
   20.0000    0.5906
   21.0000    0.6169
   22.0000    0.6301
   23.0000    0.6471
   24.0000    0.6588
   25.0000    0.6762
   26.0000    0.6907
   27.0000    0.7069
   28.0000    0.7131
   29.0000    0.7235
   30.0000    0.7272
   31.0000    0.7319
   32.0000    0.7299
   33.0000    0.7295
   34.0000    0.7249
   35.0000    0.7249
   36.0000    0.7215
   37.0000    0.7191
   38.0000    0.7178
   39.0000    0.7216
   40.0000    0.7230
   41.0000    0.7324
   42.0000    0.7430
   43.0000    0.7557
   44.0000    0.7686
   45.0000    0.7765
   46.0000    0.7762
   47.0000    0.7723
   48.0000    0.7593
   49.0000    0.7461
   50.0000    0.7382
   51.0000    0.7365
   52.0000    0.7422
   53.0000    0.7575
   54.0000    0.7687
   55.0000    0.7803
   56.0000    0.7865
   57.0000    0.7790
   58.0000    0.7641
   59.0000    0.7418
   60.0000    0.7144
   61.0000    0.7026
   62.0000    0.6998
   63.0000    0.7048
   64.0000    0.7224
   65.0000    0.7399
   66.0000    0.7574
   67.0000    0.7742
   68.0000    0.7835
   69.0000    0.7873
   70.0000    0.7882
   71.0000    0.7842
   72.0000    0.7812
   73.0000    0.7765
   74.0000    0.7716
   75.0000    0.7654
   76.0000    0.7584
   77.0000    0.7490
   78.0000    0.7412
   79.0000    0.7388
   80.0000    0.7473
   81.0000    0.7570
   82.0000    0.7656
   83.0000    0.7696
   84.0000    0.7737
   85.0000    0.7707
   86.0000    0.7623
   87.0000    0.7464
   88.0000    0.7305
   89.0000    0.7149
   90.0000    0.7064
   91.0000    0.7008
   92.0000    0.7053
   93.0000    0.7126
   94.0000    0.7236
   95.0000    0.7376
   96.0000    0.7564
   97.0000    0.7730
   98.0000    0.7860
   99.0000    0.7940
  100.0000    0.7984
  101.0000    0.7941
  102.0000    0.7839
  103.0000    0.7691
  104.0000    0.7568
  105.0000    0.7528
  106.0000    0.7523
  107.0000    0.7533
  108.0000    0.7604
  109.0000    0.7692
  110.0000    0.7777
  111.0000    0.7839
  112.0000    0.7818
  113.0000    0.7757
  114.0000    0.7702
  115.0000    0.7651
  116.0000    0.7606
  117.0000    0.7527
  118.0000    0.7362
  119.0000    0.7166
  120.0000    0.6938
  121.0000    0.6701
  122.0000    0.6503
  123.0000    0.6364
  124.0000    0.6367
  125.0000    0.6540
  126.0000    0.6852
  127.0000    0.7243
  128.0000    0.7674
  129.0000    0.8034
  130.0000    0.8288
  131.0000    0.8363
  132.0000    0.8295
  133.0000    0.8058
  134.0000    0.7768
  135.0000    0.7411
  136.0000    0.7111
  137.0000    0.6918
  138.0000    0.6875
  139.0000    0.6958
  140.0000    0.7171
  141.0000    0.7355
  142.0000    0.7543
  143.0000    0.7683
  144.0000    0.7732
  145.0000    0.7721
  146.0000    0.7616
  147.0000    0.7503
  148.0000    0.7503
  149.0000    0.7630
  150.0000    0.7796
  151.0000    0.8043
  152.0000    0.8264
  153.0000    0.8491
  154.0000    0.8598
  155.0000    0.8574
  156.0000    0.8387
  157.0000    0.8178
  158.0000    0.7889
  159.0000    0.7643
  160.0000    0.7445
  161.0000    0.7412
  162.0000    0.7510
  163.0000    0.7744
  164.0000    0.7969
  165.0000    0.8147
  166.0000    0.8194
  167.0000    0.8165
  168.0000    0.7984
  169.0000    0.7737
  170.0000    0.7402
  171.0000    0.7113
  172.0000    0.7020
  173.0000    0.7144
  174.0000    0.7367
  175.0000    0.7715
  176.0000    0.8039
  177.0000    0.8365
  178.0000    0.8612
  179.0000    0.8688
  180.0000    0.8580
  181.0000    0.8388
  182.0000    0.8108
  183.0000    0.7867
  184.0000    0.7667
  185.0000    0.7555
  186.0000    0.7555
  187.0000    0.7672
  188.0000    0.7766
  189.0000    0.7843
  190.0000    0.7838
  191.0000    0.7797
  192.0000    0.7671
  193.0000    0.7504
  194.0000    0.7301
  195.0000    0.7266
  196.0000    0.7363
  197.0000    0.7613
  198.0000    0.7966
  199.0000    0.8457
  200.0000    0.8947
  201.0000    0.9438

==> Data/MNIST.dat <==
Iter AccQ1
1 0.09239999949932098
2 0.0982000008225441
3 0.23829999566078186
4 0.18780000507831573
5 0.4106999933719635
6 0.36880001425743103
7 0.4339999854564667
8 0.48010000586509705
9 0.5095000267028809
10 0.6179999709129333
11 0.4724000096321106
12 0.5392000079154968
13 0.5616000294685364
14 0.7365999817848206
15 0.5896999835968018
16 0.7217000126838684
17 0.6794000267982483
18 0.7002000212669373
19 0.7592999935150146
20 0.7473999857902527
21 0.7919999957084656
22 0.7437999844551086
23 0.7835000157356262
24 0.8111000061035156
25 0.8052999973297119
26 0.8059999942779541
27 0.8253999948501587
28 0.8240000009536743
29 0.7939000129699707
30 0.7578999996185303
31 0.7754999995231628
32 0.7993000149726868
33 0.7893000245094299
34 0.8230000138282776
35 0.8104000091552734
36 0.7912999987602234
37 0.824400007724762
38 0.8185999989509583
39 0.7861999869346619
40 0.8003000020980835
41 0.7134000062942505
42 0.8288000226020813
43 0.8216999769210815
44 0.8321999907493591
45 0.8226000070571899
46 0.8263000249862671
47 0.8349999785423279
48 0.8086000084877014
49 0.8277000188827515
50 0.8353000283241272
51 0.8356999754905701
52 0.8194000124931335
53 0.8310999870300293
54 0.8334000110626221
55 0.8371999859809875
56 0.8238000273704529
57 0.8102999925613403
58 0.8341000080108643
59 0.8381999731063843
60 0.857699990272522
61 0.8652999997138977
62 0.8618999719619751
63 0.84579998254776
64 0.8532999753952026
65 0.8429999947547913
66 0.8622999787330627
67 0.8471999764442444
68 0.8564000129699707
69 0.8495000004768372
70 0.8544999957084656
71 0.8389000296592712
72 0.8436999917030334
73 0.8464000225067139
74 0.8381999731063843
75 0.8496999740600586
76 0.8483999967575073
77 0.8384000062942505
78 0.8355000019073486
79 0.8335999846458435
80 0.8507000207901001
81 0.8382999897003174
82 0.8500000238418579
83 0.8399999737739563
84 0.8399999737739563
85 0.8313999772071838
86 0.849399983882904
87 0.8468000292778015
88 0.8424000144004822
89 0.853600025177002
90 0.8428000211715698
91 0.8511000275611877
92 0.8507000207901001
93 0.8407999873161316
94 0.8633999824523926
95 0.8561000227928162
96 0.8648999929428101
97 0.8636999726295471
98 0.8644000291824341
99 0.8605999946594238
100 0.854200005531311
101 0.8503999710083008


==> Data/MNISTIDEAL.dat <==
Iter AccQ1
1 0.10189999639987946
2 0.20909999310970306
3 0.27410000562667847
4 0.412200003862381
5 0.4223000109195709
6 0.4950000047683716
7 0.5185999870300293
8 0.5489000082015991
9 0.5878999829292297
10 0.6154999732971191
11 0.6344000101089478
12 0.6672000288963318
13 0.6819000244140625
14 0.70660001039505
15 0.7254999876022339
16 0.7479000091552734
17 0.748199999332428
18 0.7760000228881836
19 0.7771000266075134
20 0.7997999787330627
21 0.7975000143051147
22 0.8137000203132629
23 0.8159999847412109
24 0.8223999738693237
25 0.820900022983551
26 0.8303999900817871
27 0.8310999870300293
28 0.8446999788284302
29 0.8403000235557556
30 0.8535000085830688
31 0.8533999919891357
32 0.8567000031471252
33 0.8592000007629395
34 0.8636000156402588
35 0.8666999936103821
36 0.8682000041007996
37 0.8734999895095825
38 0.8712999820709229
39 0.8779000043869019
40 0.8776999711990356
41 0.8794000148773193
42 0.8809000253677368
43 0.8833000063896179
44 0.8823000192642212
45 0.8870999813079834
46 0.8859000205993652
47 0.8899999856948853
48 0.8924999833106995
49 0.8914999961853027
50 0.8934999704360962
51 0.8952999711036682
52 0.8949000239372253
53 0.8949999809265137
54 0.8934000134468079
55 0.8998000025749207
56 0.8973000049591064
57 0.9014000296592712
58 0.9009000062942505
59 0.90420001745224
60 0.8996999859809875
61 0.9063000082969666
62 0.9050999879837036
63 0.9067999720573425
64 0.9082000255584717
65 0.9089000225067139
66 0.9107999801635742
67 0.9118000268936157
68 0.9108999967575073
69 0.9128000140190125
70 0.9142000079154968
71 0.9125999808311462
72 0.9139000177383423
73 0.914900004863739
74 0.9146999716758728
75 0.916100025177002
76 0.9162999987602234
77 0.9158999919891357
78 0.9182999730110168
79 0.9178000092506409
80 0.9192000031471252
81 0.9204000234603882
82 0.919700026512146
83 0.920199990272522
84 0.9218999743461609
85 0.9200000166893005
86 0.9228000044822693
87 0.9226999878883362
88 0.9233999848365784
89 0.9233999848365784
90 0.9239000082015991
91 0.9241999983787537
92 0.9247000217437744
93 0.9247999787330627
94 0.9239000082015991
95 0.9271000027656555
96 0.9254999756813049
97 0.9253000020980835
98 0.9282000064849854
99 0.9279999732971191
100 0.9283999800682068
101 0.9286999702453613


==> Data/MNISTNr100q4z10.dat <==
Iter AccQ1
1 0.09030000120401382
2 0.1468999981880188
3 0.1657000035047531
4 0.10000000149011612
5 0.12250000238418579
6 0.13349999487400055
7 0.13500000536441803
8 0.1517000049352646
9 0.17100000381469727
10 0.16359999775886536
11 0.195700004696846
12 0.14509999752044678
13 0.12110000103712082
14 0.26429998874664307
15 0.20069999992847443
16 0.2029000073671341
17 0.19539999961853027
18 0.1589999943971634
19 0.1712999939918518
20 0.148499995470047
21 0.16110000014305115
22 0.14059999585151672
23 0.15940000116825104
24 0.1362999975681305
25 0.15399999916553497
26 0.17910000681877136
27 0.18219999969005585
28 0.11029999703168869
29 0.13300000131130219
30 0.16110000014305115
31 0.17270000278949738
32 0.1860000044107437
33 0.12770000100135803
34 0.1632000058889389
35 0.16599999368190765
36 0.17599999904632568
37 0.18250000476837158
38 0.16940000653266907
39 0.16369999945163727
40 0.1662999987602234
41 0.10209999978542328
42 0.16529999673366547
43 0.1517000049352646
44 0.14509999752044678
45 0.18019999563694
46 0.11949999630451202
47 0.1412999927997589
48 0.11760000139474869
49 0.1509999930858612
50 0.15039999783039093
51 0.15870000422000885
52 0.1298999935388565
53 0.09719999879598618
54 0.13459999859333038
55 0.14730000495910645
56 0.13600000739097595
57 0.08969999849796295
58 0.1606999933719635
59 0.15150000154972076
60 0.20679999887943268
61 0.14650000631809235
62 0.11810000240802765
63 0.17030000686645508
64 0.11029999703168869
65 0.15850000083446503
66 0.1388999968767166
67 0.15729999542236328
68 0.14000000059604645
69 0.164000004529953
70 0.18729999661445618
71 0.10840000212192535
72 0.10589999705553055
73 0.09669999778270721
74 0.13339999318122864
75 0.12790000438690186
76 0.1446000039577484
77 0.1485999971628189
78 0.11659999936819077
79 0.11819999665021896
80 0.11999999731779099
81 0.11500000208616257
82 0.1307000070810318
83 0.10300000011920929
84 0.11219999939203262
85 0.09969999641180038
86 0.12049999833106995
87 0.10350000113248825
88 0.10570000112056732
89 0.14249999821186066
90 0.16249999403953552
91 0.12700000405311584
92 0.12460000067949295
93 0.11050000041723251
94 0.10750000178813934
95 0.12269999831914902
96 0.11840000003576279
97 0.10270000249147415
98 0.1128000020980835
99 0.09929999709129333
100 0.10369999706745148
101 0.09700000286102295


==> Data/MNISTNr1600z10.dat <==
Iter AccQ1
1 0.10090000182390213
2 0.1005999967455864
3 0.1378999948501587
4 0.27469998598098755
5 0.24169999361038208
6 0.3596999943256378
7 0.4253000020980835
8 0.48820000886917114
9 0.5246999859809875
10 0.47760000824928284
11 0.5055000185966492
12 0.5382999777793884
13 0.5806000232696533
14 0.6280999779701233
15 0.6172000169754028
16 0.5638999938964844
17 0.5547999739646912
18 0.5044999718666077
19 0.6256999969482422
20 0.6498000025749207
21 0.6294000148773193
22 0.6819999814033508
23 0.7258999943733215
24 0.690500020980835
25 0.6665999889373779
26 0.5254999995231628
27 0.6227999925613403
28 0.7017999887466431
29 0.6998000144958496
30 0.7279999852180481
31 0.694100022315979
32 0.7297000288963318
33 0.7519999742507935
34 0.7577999830245972
35 0.7588000297546387
36 0.7742999792098999
37 0.7541000247001648
38 0.758899986743927
39 0.7656000256538391
40 0.7738000154495239
41 0.7645999789237976
42 0.7752000093460083
43 0.7462000250816345
44 0.7742000222206116
45 0.7537000179290771
46 0.7688999772071838
47 0.7804999947547913
48 0.8129000067710876
49 0.8111000061035156
50 0.7639999985694885
51 0.7904999852180481
52 0.8091999888420105
53 0.8094000220298767
54 0.7967000007629395
55 0.8082000017166138
56 0.796500027179718
57 0.7985000014305115
58 0.8187000155448914
59 0.791700005531311
60 0.8145999908447266
61 0.8184000253677368
62 0.8246999979019165
63 0.828000009059906
64 0.8330000042915344
65 0.8070999979972839
66 0.8158000111579895
67 0.8022000193595886
68 0.803600013256073
69 0.7827000021934509
70 0.807200014591217
71 0.7997000217437744
72 0.8126000165939331
73 0.8133000135421753
74 0.8208000063896179
75 0.815500020980835
76 0.8144999742507935
77 0.8331999778747559
78 0.8346999883651733
79 0.8223000168800354
80 0.8294000029563904
81 0.8179000020027161
82 0.8201000094413757
83 0.8012999892234802
84 0.8001999855041504
85 0.804099977016449
86 0.7958999872207642
87 0.8083999752998352
88 0.8011000156402588
89 0.8026999831199646
90 0.8021000027656555
91 0.8130000233650208
92 0.820900022983551
93 0.8159000277519226
94 0.8169000148773193
95 0.8144000172615051
96 0.7900999784469604
97 0.7822999954223633
98 0.7994999885559082
99 0.8309999704360962
100 0.8266000151634216
101 0.8134999871253967


==> Data/MNISTNr20q4z1.dat <==
Iter AccQ1
1 0.11249999701976776
2 0.1657000035047531
3 0.10279999673366547
4 0.188400000333786
5 0.13500000536441803
6 0.18520000576972961
7 0.3652999997138977
8 0.42820000648498535
9 0.4422999918460846
10 0.45820000767707825
11 0.3481000065803528
12 0.45590001344680786
13 0.40450000762939453
14 0.503000020980835
15 0.5967000126838684
16 0.5580000281333923
17 0.5440000295639038
18 0.5568000078201294
19 0.6022999882698059
20 0.554099977016449
21 0.5878999829292297
22 0.6281999945640564
23 0.6385999917984009
24 0.571399986743927
25 0.5475000143051147
26 0.6327999830245972
27 0.6312000155448914
28 0.6328999996185303
29 0.6256999969482422
30 0.6013000011444092
31 0.660099983215332
32 0.7229999899864197
33 0.6581000089645386
34 0.7228000164031982
35 0.7074000239372253
36 0.7093999981880188
37 0.7289000153541565
38 0.7297000288963318
39 0.7386999726295471
40 0.7107999920845032
41 0.6780999898910522
42 0.7103000283241272
43 0.739300012588501
44 0.694599986076355
45 0.7247999906539917
46 0.6593999862670898
47 0.6840999722480774
48 0.7117000222206116
49 0.7476999759674072
50 0.722100019454956
51 0.7512999773025513
52 0.742900013923645
53 0.734499990940094
54 0.7330999970436096
55 0.7562999725341797
56 0.741599977016449
57 0.7314000129699707
58 0.7322999835014343
59 0.7160000205039978
60 0.7074000239372253
61 0.7350000143051147
62 0.7074999809265137
63 0.6615999937057495
64 0.6772000193595886
65 0.6818000078201294
66 0.6771000027656555
67 0.6525999903678894
68 0.5903000235557556
69 0.7128999829292297
70 0.6972000002861023
71 0.6998000144958496
72 0.6887000203132629
73 0.6915000081062317
74 0.727400004863739
75 0.7121999859809875
76 0.7484999895095825
77 0.7247999906539917
78 0.6784999966621399
79 0.7328000068664551
80 0.7387999892234802
81 0.7245000004768372
82 0.7317000031471252
83 0.684499979019165
84 0.7469000220298767
85 0.7544000148773193
86 0.7512000203132629
87 0.7368000149726868
88 0.7566999793052673
89 0.7408999800682068
90 0.6430000066757202
91 0.6633999943733215
92 0.6947000026702881
93 0.7318000197410583
94 0.7300999760627747
95 0.7211999893188477
96 0.6983000040054321
97 0.7293000221252441
98 0.7466999888420105
99 0.7616999745368958
100 0.7372000217437744
101 0.7671999931335449


==> Data/MNISTNt100q8.dat <==
Iter AccQ1
1 0.1412999927997589
2 0.2003999948501587
3 0.1996999979019165
4 0.3856000006198883
5 0.3693000078201294
6 0.4542999863624573
7 0.5184999704360962
8 0.5023999810218811
9 0.6072999835014343
10 0.553600013256073
11 0.6205999851226807
12 0.5875999927520752
13 0.6459000110626221
14 0.6315000057220459
15 0.692799985408783
16 0.7360000014305115
17 0.7440000176429749
18 0.7577999830245972
19 0.7537000179290771
20 0.767799973487854
21 0.7900999784469604
22 0.7930999994277954
23 0.8166999816894531
24 0.8004000186920166
25 0.8440999984741211
26 0.8274999856948853
27 0.8220999836921692
28 0.8192999958992004
29 0.8116999864578247
30 0.8385000228881836
31 0.8162999749183655
32 0.8561000227928162
33 0.822700023651123
34 0.8472999930381775
35 0.8504999876022339
36 0.8366000056266785
37 0.7861999869346619
38 0.8508999943733215
39 0.8561000227928162
40 0.8677999973297119
41 0.8715999722480774
42 0.8647000193595886
43 0.8626999855041504
44 0.8689000010490417
45 0.8745999932289124
46 0.8539000153541565
47 0.8712999820709229
48 0.8726999759674072
49 0.880299985408783
50 0.883899986743927
51 0.8804000020027161
52 0.8863000273704529
53 0.8816999793052673
54 0.873199999332428
55 0.8761000037193298
56 0.8863999843597412
57 0.8895000219345093
58 0.8980000019073486
59 0.8967999815940857
60 0.8935999870300293
61 0.873199999332428
62 0.9018999934196472
63 0.8974999785423279
64 0.9007999897003174
65 0.9013000130653381
66 0.8944000005722046
67 0.9014000296592712
68 0.9014999866485596
69 0.9014999866485596
70 0.8996999859809875
71 0.8996000289916992
72 0.9077000021934509
73 0.8962000012397766
74 0.9000999927520752
75 0.9014999866485596
76 0.9007999897003174
77 0.907800018787384
78 0.906499981880188
79 0.9106000065803528
80 0.9106000065803528
81 0.9035000205039978
82 0.9057999849319458
83 0.9071999788284302
84 0.9078999757766724
85 0.8998000025749207
86 0.9043999910354614
87 0.8841999769210815
88 0.9067000150680542
89 0.8867999911308289
90 0.9086999893188477
91 0.9027000069618225
92 0.9034000039100647
93 0.9027000069618225
94 0.9192000031471252
95 0.9065999984741211
96 0.9196000099182129
97 0.9161999821662903
98 0.9196000099182129
99 0.9185000061988831
100 0.9240999817848206
101 0.91839998960495


==> Data/MNISTNt100z10.dat <==
Iter AccQ1
1 0.10339999943971634
2 0.10400000214576721
3 0.10429999977350235
4 0.08969999849796295
5 0.10570000112056732
6 0.12809999287128448
7 0.16539999842643738
8 0.17679999768733978
9 0.13490000367164612
10 0.19449999928474426
11 0.18140000104904175
12 0.22949999570846558
13 0.21660000085830688
14 0.17100000381469727
15 0.18209999799728394
16 0.1632000058889389
17 0.23549999296665192
18 0.2232999950647354
19 0.2630999982357025
20 0.20569999516010284
21 0.22360000014305115
22 0.20389999449253082
23 0.23919999599456787
24 0.33730000257492065
25 0.3718000054359436
26 0.39079999923706055
27 0.3578000068664551
28 0.3391000032424927
29 0.3384000062942505
30 0.322299987077713
31 0.2833999991416931
32 0.33059999346733093
33 0.3767000138759613
34 0.3571999967098236
35 0.3767000138759613
36 0.37389999628067017
37 0.3434000015258789
38 0.42669999599456787
39 0.446399986743927
40 0.4481000006198883
41 0.4147000014781952
42 0.4323999881744385
43 0.46369999647140503
44 0.3921999931335449
45 0.3693999946117401
46 0.3873000144958496
47 0.459199994802475
48 0.4153999984264374
49 0.44600000977516174
50 0.47760000824928284
51 0.5199999809265137
52 0.529699981212616
53 0.5612000226974487
54 0.5426999926567078
55 0.5511000156402588
56 0.5649999976158142
57 0.5861999988555908
58 0.5823000073432922
59 0.5633000135421753
60 0.5622000098228455
61 0.5586000084877014
62 0.5357999801635742
63 0.5537999868392944
64 0.5367000102996826
65 0.5788999795913696
66 0.5450999736785889
67 0.5662000179290771
68 0.546999990940094
69 0.5654000043869019
70 0.5457000136375427
71 0.5248000025749207
72 0.5315999984741211
73 0.5389000177383423
74 0.5342000126838684
75 0.527400016784668
76 0.5558000206947327
77 0.5149999856948853
78 0.5393000245094299
79 0.5217000246047974
80 0.507099986076355
81 0.5181999802589417
82 0.5259000062942505
83 0.5182999968528748
84 0.5249999761581421
85 0.5080000162124634
86 0.5184000134468079
87 0.557699978351593
88 0.5110999941825867
89 0.5468999743461609
90 0.541100025177002
91 0.5382999777793884
92 0.5340999960899353
93 0.5896999835968018
94 0.5852000117301941
95 0.5651000142097473
96 0.567799985408783
97 0.5418000221252441
98 0.5796999931335449
99 0.5677000284194946
100 0.5838000178337097
101 0.5699999928474426


==> Data/MNISTNt10q8.dat <==
Iter AccQ1
1 0.11180000007152557
2 0.14339999854564667
3 0.11810000240802765
4 0.12139999866485596
5 0.1949000060558319
6 0.21629999577999115
7 0.22089999914169312
8 0.1793999969959259
9 0.3677999973297119
10 0.25119999051094055
11 0.31929999589920044
12 0.4156000018119812
13 0.4948999881744385
14 0.5439000129699707
15 0.4291999936103821
16 0.5888000130653381
17 0.614300012588501
18 0.6313999891281128
19 0.6313999891281128
20 0.6223000288009644
21 0.6132000088691711
22 0.5701000094413757
23 0.6625000238418579
24 0.6711999773979187
25 0.6736999750137329
26 0.6416000127792358
27 0.6492999792098999
28 0.6722999811172485
29 0.6769999861717224
30 0.59170001745224
31 0.6337000131607056
32 0.6220999956130981
33 0.6470999717712402
34 0.6779000163078308
35 0.696399986743927
36 0.5748000144958496
37 0.6815999746322632
38 0.7039999961853027
39 0.7121999859809875
40 0.5557000041007996
41 0.6502000093460083
42 0.6819999814033508
43 0.6844000220298767
44 0.6938999891281128
45 0.7523999810218811
46 0.715499997138977
47 0.7319999933242798
48 0.6913999915122986
49 0.6794999837875366
50 0.6955000162124634
51 0.7487000226974487
52 0.7285000085830688
53 0.7246000170707703
54 0.6990000009536743
55 0.7002000212669373
56 0.7150999903678894
57 0.7002999782562256
58 0.7250999808311462
59 0.7041000127792358
60 0.7249000072479248
61 0.7059999704360962
62 0.6460999846458435
63 0.7190999984741211
64 0.7368000149726868
65 0.7109000086784363
66 0.6952000260353088
67 0.6937999725341797
68 0.7239999771118164
69 0.7141000032424927
70 0.7332000136375427
71 0.7411999702453613
72 0.7547000050544739
73 0.7366999983787537
74 0.714900016784668
75 0.692300021648407
76 0.7131999731063843
77 0.6586999893188477
78 0.7038000226020813
79 0.7468000054359436
80 0.7160000205039978
81 0.7361000180244446
82 0.7325999736785889
83 0.7276999950408936
84 0.7242000102996826
85 0.7053999900817871
86 0.715499997138977
87 0.6772000193595886
88 0.7081999778747559
89 0.6924999952316284
90 0.6718000173568726
91 0.6187000274658203
92 0.6962000131607056
93 0.746999979019165
94 0.7073000073432922
95 0.7368999719619751
96 0.724399983882904
97 0.6905999779701233
98 0.7282999753952026
99 0.7389000058174133
100 0.7009000182151794
101 0.7038000226020813

==> Data/MNISTNt10z10.dat <==
Iter AccQ1
1 0.14579999446868896
2 0.13019999861717224
3 0.12030000239610672
4 0.09229999780654907
5 0.13009999692440033
6 0.1006999984383583
7 0.1906999945640564
8 0.11469999700784683
9 0.04910000041127205
10 0.05290000140666962
11 0.0860000029206276
12 0.1298999935388565
13 0.1573999971151352
14 0.1460999995470047
15 0.1379999965429306
16 0.17980000376701355
17 0.17430000007152557
18 0.18549999594688416
19 0.18379999697208405
20 0.17970000207424164
21 0.14740000665187836
22 0.1979999989271164
23 0.17919999361038208
24 0.1761000007390976
25 0.17599999904632568
26 0.18850000202655792
27 0.14749999344348907
28 0.13770000636577606
29 0.12700000405311584
30 0.14270000159740448
31 0.13770000636577606
32 0.17949999868869781
33 0.20419999957084656
34 0.16859999299049377
35 0.14319999516010284
36 0.13850000500679016
37 0.13729999959468842
38 0.17870000004768372
39 0.19740000367164612
40 0.20479999482631683
41 0.210999995470047
42 0.21089999377727509
43 0.17980000376701355
44 0.23989999294281006
45 0.2207999974489212
46 0.18729999661445618
47 0.18709999322891235
48 0.2013999968767166
49 0.17399999499320984
50 0.13850000500679016
51 0.12870000302791595
52 0.15000000596046448
53 0.17000000178813934
54 0.1632000058889389
55 0.17399999499320984
56 0.19979999959468842
57 0.16750000417232513
58 0.11819999665021896
59 0.1225999966263771
60 0.16220000386238098
61 0.15189999341964722
62 0.11230000108480453
63 0.14910000562667847
64 0.13950000703334808
65 0.11320000141859055
66 0.1281999945640564
67 0.13130000233650208
68 0.13349999487400055
69 0.14010000228881836
70 0.12430000305175781
71 0.15240000188350677
72 0.15680000185966492
73 0.16590000689029694
74 0.1956000030040741
75 0.1996999979019165
76 0.17640000581741333
77 0.1679999977350235
78 0.1582999974489212
79 0.13729999959468842
80 0.1436000019311905
81 0.10360000282526016
82 0.11379999667406082
83 0.11620000004768372
84 0.1453000009059906
85 0.16750000417232513
86 0.1362999975681305
87 0.11810000240802765
88 0.10490000247955322
89 0.12559999525547028
90 0.1436000019311905
91 0.12639999389648438
92 0.11550000309944153
93 0.11169999837875366
94 0.11959999799728394
95 0.10930000245571136
96 0.10689999908208847
97 0.08470000326633453
98 0.08370000123977661
99 0.11259999871253967
100 0.1152999997138977
101 0.09210000187158585


==> Data/MNISTNt800z10.dat <==
Iter AccQ1
1 0.10209999978542328
2 0.1581999957561493
3 0.12129999697208405
4 0.11779999732971191
5 0.20679999887943268
6 0.30550000071525574
7 0.2085999995470047
8 0.2953999936580658
9 0.2671000063419342
10 0.2685000002384186
11 0.2939000129699707
12 0.2849000096321106
13 0.4731000065803528
14 0.4790000021457672
15 0.43290001153945923
16 0.40459999442100525
17 0.4912000000476837
18 0.5108000040054321
19 0.5457000136375427
20 0.5189999938011169
21 0.6001999974250793
22 0.5216000080108643
23 0.576200008392334
24 0.4672999978065491
25 0.6049000024795532
26 0.5902000069618225
27 0.6459000110626221
28 0.6392999887466431
29 0.6033999919891357
30 0.6104000210762024
31 0.6223999857902527
32 0.6578999757766724
33 0.6455000042915344
34 0.6029000282287598
35 0.6248999834060669
36 0.5813000202178955
37 0.6241000294685364
38 0.6313999891281128
39 0.6682999730110168
40 0.6064000129699707
41 0.6909000277519226
42 0.6782000064849854
43 0.6802999973297119
44 0.6541000008583069
45 0.6467999815940857
46 0.6312000155448914
47 0.6484000086784363
48 0.6614000201225281
49 0.6700999736785889
50 0.6385999917984009
51 0.6269999742507935
52 0.6186000108718872
53 0.6083999872207642
54 0.5267000198364258
55 0.5929999947547913
56 0.5975000262260437
57 0.6502000093460083
58 0.6840000152587891
59 0.6470000147819519
60 0.6732000112533569
61 0.6639000177383423
62 0.6693999767303467
63 0.6424999833106995
64 0.6743000149726868
65 0.7200000286102295
66 0.696399986743927
67 0.6858000159263611
68 0.7087000012397766
69 0.6926000118255615
70 0.7020999789237976
71 0.7342000007629395
72 0.6937000155448914
73 0.6464999914169312
74 0.6754000186920166
75 0.6442999839782715
76 0.6710000038146973
77 0.6590999960899353
78 0.6571000218391418
79 0.6262999773025513
80 0.6564000248908997
81 0.6513000130653381
82 0.6751999855041504
83 0.6593000292778015
84 0.6675000190734863
85 0.6924999952316284
86 0.6378999948501587
87 0.5830000042915344
88 0.6345000267028809
89 0.6858000159263611
90 0.6466000080108643
91 0.6220999956130981
92 0.6431999802589417
93 0.6531000137329102
94 0.6377000212669373
95 0.6685000061988831
96 0.6452000141143799
97 0.6456999778747559
98 0.6510000228881836
99 0.6459000110626221
100 0.6477000117301941
101 0.6582000255584717


==> Data/MNISTq4Nr100z1.dat <==
Iter AccQ1
1 0.07779999822378159
2 0.11540000140666962
3 0.35760000348091125
4 0.364300012588501
5 0.2928999960422516
6 0.3239000141620636
7 0.48429998755455017
8 0.5266000032424927
9 0.597000002861023
10 0.5782999992370605
11 0.6606000065803528
12 0.6049000024795532
13 0.6438000202178955
14 0.5939000248908997
15 0.6611999869346619
16 0.625
17 0.7243000268936157
18 0.707099974155426
19 0.7085000276565552
20 0.6004999876022339
21 0.761900007724762
22 0.763700008392334
23 0.7188000082969666
24 0.7876999974250793
25 0.7524999976158142
26 0.7537999749183655
27 0.757099986076355
28 0.7669000029563904
29 0.7649000287055969
30 0.8238000273704529
31 0.8403000235557556
32 0.826200008392334
33 0.807699978351593
34 0.7613999843597412
35 0.8271999955177307
36 0.8349999785423279
37 0.8385000228881836
38 0.8454999923706055
39 0.8565999865531921
40 0.8385000228881836
41 0.8253999948501587
42 0.8021000027656555
43 0.8023999929428101
44 0.784600019454956
45 0.8222000002861023
46 0.8011000156402588
47 0.8718000054359436
48 0.8662999868392944
49 0.8759999871253967
50 0.8700000047683716
51 0.8812999725341797
52 0.8820000290870667
53 0.8680999875068665
54 0.8734999895095825
55 0.8784999847412109
56 0.8715999722480774
57 0.8686000108718872
58 0.8725000023841858
59 0.8711000084877014
60 0.8809999823570251
61 0.887499988079071
62 0.885699987411499
63 0.8881999850273132
64 0.8813999891281128
65 0.8917999863624573
66 0.8878999948501587
67 0.8910999894142151
68 0.8927000164985657
69 0.8978000283241272
70 0.8687000274658203
71 0.9031999707221985
72 0.8944000005722046
73 0.9003999829292297
74 0.9065999984741211
75 0.8988000154495239
76 0.9014999866485596
77 0.9035000205039978
78 0.8956999778747559
79 0.9041000008583069
80 0.88919997215271
81 0.88919997215271
82 0.9071999788284302
83 0.9068999886512756
84 0.9053000211715698
85 0.9065999984741211
86 0.8878999948501587
87 0.9065999984741211
88 0.9039000272750854
89 0.9090999960899353
90 0.9108999967575073
91 0.8984000086784363
92 0.9049999713897705
93 0.8989999890327454
94 0.9000999927520752
95 0.8870000243186951
96 0.8876000046730042
97 0.8637999892234802
98 0.9028000235557556
99 0.8615999817848206
100 0.8859999775886536
101 0.8737999796867371


==> Data/MNISTq4Nr10z1.dat <==
Iter AccQ1
1 0.10090000182390213
2 0.0771000012755394
3 0.13379999995231628
4 0.18639999628067017
5 0.18369999527931213
6 0.2761000096797943
7 0.31779998540878296
8 0.15960000455379486
9 0.41780000925064087
10 0.24770000576972961
11 0.3124000132083893
12 0.23849999904632568
13 0.34610000252723694
14 0.36629998683929443
15 0.4189999997615814
16 0.37450000643730164
17 0.3921000063419342
18 0.37310001254081726
19 0.37209999561309814
20 0.30379998683929443
21 0.4481000006198883
22 0.4991999864578247
23 0.4853000044822693
24 0.503600001335144
25 0.5522000193595886
26 0.5716999769210815
27 0.351500004529953
28 0.5738000273704529
29 0.5371999740600586
30 0.6733999848365784
31 0.6062999963760376
32 0.5918999910354614
33 0.6154999732971191
34 0.569599986076355
35 0.5842999815940857
36 0.6518999934196472
37 0.6403999924659729
38 0.5800999999046326
39 0.5297999978065491
40 0.5144000053405762
41 0.4943999946117401
42 0.47690001130104065
43 0.5472000241279602
44 0.5644999742507935
45 0.5199000239372253
46 0.5408999919891357
47 0.5327000021934509
48 0.5952000021934509
49 0.5133000016212463
50 0.5763000249862671
51 0.5615000128746033
52 0.5806999802589417
53 0.552299976348877
54 0.4984999895095825
55 0.5252000093460083
56 0.5684999823570251
57 0.6111999750137329
58 0.6133000254631042
59 0.5963000059127808
60 0.6291999816894531
61 0.6547999978065491
62 0.609000027179718
63 0.6169000267982483
64 0.6351000070571899
65 0.6445000171661377
66 0.5837000012397766
67 0.5983999967575073
68 0.6647999882698059
69 0.6565999984741211
70 0.6632999777793884
71 0.6273999810218811
72 0.6578999757766724
73 0.6596999764442444
74 0.6499000191688538
75 0.6539000272750854
76 0.6764000058174133
77 0.6330999732017517
78 0.6284999847412109
79 0.5954999923706055
80 0.6115999817848206
81 0.6420999765396118
82 0.6500999927520752
83 0.677299976348877
84 0.6661999821662903
85 0.6376000046730042
86 0.6313999891281128
87 0.529699981212616
88 0.5580000281333923
89 0.6376000046730042
90 0.6746000051498413
91 0.6244000196456909
92 0.5985999703407288
93 0.6061999797821045
94 0.6492000222206116
95 0.5673999786376953
96 0.6021999716758728
97 0.6151000261306763
98 0.6504999995231628
99 0.5437999963760376
100 0.5947999954223633
101 0.6884999871253967


==> Data/MNISTq4Nr800z10.dat <==
Iter AccQ1
1 0.09300000220537186
2 0.11339999735355377
3 0.16660000383853912
4 0.14579999446868896
5 0.19740000367164612
6 0.18960000574588776
7 0.2921000123023987
8 0.37560001015663147
9 0.45320001244544983
10 0.5874000191688538
11 0.46000000834465027
12 0.5097000002861023
13 0.49410000443458557
14 0.4855000078678131
15 0.45989999175071716
16 0.5612000226974487
17 0.5321000218391418
18 0.5281999707221985
19 0.6154000163078308
20 0.6180999875068665
21 0.6502000093460083
22 0.6061000227928162
23 0.6136999726295471
24 0.6880000233650208
25 0.6833999752998352
26 0.7057999968528748
27 0.75
28 0.6599000096321106
29 0.6780999898910522
30 0.6607999801635742
31 0.657800018787384
32 0.7246999740600586
33 0.7369999885559082
34 0.7445999979972839
35 0.729200005531311
36 0.7129999995231628
37 0.6427000164985657
38 0.683899998664856
39 0.7620999813079834
40 0.7912999987602234
41 0.8008999824523926
42 0.7548999786376953
43 0.7699000239372253
44 0.8023999929428101
45 0.7713000178337097
46 0.7730000019073486
47 0.76910001039505
48 0.7512999773025513
49 0.7515000104904175
50 0.767799973487854
51 0.7584999799728394
52 0.746999979019165
53 0.7684999704360962
54 0.7684999704360962
55 0.75
56 0.7760000228881836
57 0.7626000046730042
58 0.7595999836921692
59 0.7727000117301941
60 0.7778000235557556
61 0.7793999910354614
62 0.7717999815940857
63 0.7906000018119812
64 0.7906000018119812
65 0.7724999785423279
66 0.7426000237464905
67 0.7408999800682068
68 0.7373999953269958
69 0.7558000087738037
70 0.7670999765396118
71 0.7980999946594238
72 0.782800018787384
73 0.7767999768257141
74 0.7802000045776367
75 0.7777000069618225
76 0.7699999809265137
77 0.7735999822616577
78 0.7753999829292297
79 0.7652000188827515
80 0.7644000053405762
81 0.7437000274658203
82 0.7736999988555908
83 0.7379999756813049
84 0.739799976348877
85 0.7495999932289124
86 0.7537999749183655
87 0.7243000268936157
88 0.7307000160217285
89 0.748199999332428
90 0.7631999850273132
91 0.7724000215530396
92 0.7875999808311462
93 0.7789000272750854
94 0.7102000117301941
95 0.7454000115394592
96 0.762499988079071
97 0.7404999732971191
98 0.7458000183105469
99 0.7653999924659729
100 0.7742000222206116
101 0.7621999979019165


==> Data/MSEGrad.dat <==
SNR MSES1 MSET1 MSES2 MSET2
-15 2.5789852988257262 2.4264786869580526 0.6073001229666535 0.6447463247064316
-14 2.126652844393287 2.0374647712484024 0.5090481199815776 0.5316632110983217
-13 1.766996066934024 1.6857272974150097 0.4224341903499556 0.441749016733506
-12 1.4803567964644595 1.4743110239046981 0.3668958764490221 0.3700891991161149
-11 1.2495734599343697 1.3623592212840205 0.3399232430517277 0.31239336498359244
-10 1.058724837217855 1.1388008946399233 0.28377293761320826 0.26468120930446376
-9 0.8938860150017051 0.9071335134463134 0.22526401277555125 0.22347150375042626
-8 0.7455071995765459 0.7224602023233334 0.18075921309776505 0.18637679989413647
-7 0.6099300585379981 0.625434293506626 0.15518224690501597 0.15248251463449952
-6 0.48839961582833546 0.4703727502176348 0.1178774035019792 0.12209990395708387
-5 0.38443007566990656 0.39533995087994184 0.09844600679433053 0.09610751891747664
-4 0.30127145990372517 0.31561927671070944 0.07875729477773143 0.07531786497593129
-3 0.24027420948200956 0.2607524702062198 0.06519234939757079 0.06006855237050239
-2 0.2001488242031566 0.19703615119019258 0.04884127063922096 0.05003720605078915
-1 0.17712079239571094 0.18240676593915517 0.045513397675304226 0.044280198098927734
0 0.1659801295570248 0.17271779031741932 0.043103648059191764 0.0414950323892562
1 0.16162658830357318 0.16667496841835497 0.041836774043078256 0.040406647075893296
2 0.16032325981152104 0.165905240003348 0.04158223294419331 0.04008081495288026
3 0.16004331679009878 0.1667697015597256 0.041306224289640495 0.040010829197524696
4 0.16000353706799925 0.16601535554871566 0.041312794298375304 0.04000088426699981
5 0.16000015493298522 0.1672475675517937 0.041730100954603166 0.040000038733246306
6 0.1600000031003469 0.1658538584106742 0.0417968641720682 0.040000000775086725
7 0.16000000002315234 0.16645707914207594 0.04184194836292588 0.040000000005788086
8 0.16000000000005007 0.16627955064229713 0.04165031214423174 0.04000000000001252
9 0.16 0.16630434602775757 0.041745016645698275 0.04
10 0.16 0.16735218417247916 0.04179389802968479 0.04
11 0.16 0.1667722223370615 0.04177266222139651 0.04
12 0.16 0.16639026650077632 0.04158364163753476 0.04
13 0.16 0.16710447601781822 0.04219439318059582 0.04
14 0.16 0.16700485848189334 0.041413839595270736 0.04
15 0.16 0.16732336151729105 0.04150061235752427 0.04
16 0.16 0.16573544028996468 0.041778221251091915 0.04
17 0.16 0.16722206302716924 0.041572923512330724 0.04
18 0.16 0.16694214819818431 0.041645920536831645 0.04
19 0.16 0.16592810553415233 0.04128016430619125 0.04
20 0.16 0.16608335701237345 0.041605488196907514 0.04
21 0.16 0.1652803482191555 0.04161433769593663 0.04
22 0.16 0.1663482823076514 0.041555286438694834 0.04
23 0.16 0.1662823025108352 0.041871856996585764 0.04
24 0.16 0.167531787708214 0.04171452514622655 0.04


==> Data/MSEGrad400.dat <==
SNR MSES1 MSET1 MSES2 MSET2
-15 0.058776691639867554 0.06463737962763245 0.016069164269252246 0.014694172909966888
-14 0.05167016279859773 0.04555861266955936 0.011161544845093494 0.012917540699649432
-13 0.046022840088403925 0.04212390443020947 0.010540992058072969 0.011505710022100981
-12 0.04152443963401943 0.04120229060146982 0.009991913930221814 0.010381109908504858
-11 0.03790453936359601 0.03881212752244486 0.009829950066271333 0.009476134840899002
-10 0.03491256327310497 0.029186748775268532 0.007217294893446008 0.008728140818276242
-9 0.03232943823360366 0.02954895324350561 0.00744507526076071 0.008082359558400915
-8 0.03000485732790437 0.029137591323052825 0.007294639421943383 0.007501214331976092
-7 0.027881077596056895 0.025534078320877653 0.006466709743889642 0.006970269399014224
-6 0.02597740272859559 0.025761572787995197 0.006376720185622553 0.0064943506821488976
-5 0.024348817046364907 0.022663914341525558 0.005875320024898068 0.006087204261591227
-4 0.02304621634381532 0.021608775541197098 0.005393548102849791 0.00576155408595383
-3 0.022090752448339655 0.022952971133227428 0.005689179263819536 0.005522688112084914
-2 0.021462226465041267 0.021504048755280895 0.0054945925128924945 0.005365556616260317
-1 0.021101514256704205 0.021063910559648073 0.005199971952563731 0.005275378564176051
0 0.020927006373074306 0.0213468508162783 0.0052390641592206695 0.005231751593268576
1 0.020858812291498014 0.02079350062530839 0.005041257382722855 0.0052147030728745035
2 0.020838396890716582 0.02024054901148174 0.005241887417951706 0.005209599222679146
3 0.020834011849636645 0.020606665778724307 0.005222325831591427 0.005208502962409161
4 0.02083338873813821 0.02076100062794533 0.005137200852286573 0.005208347184534553
5 0.020833335760211135 0.02086919486185959 0.005206275677390959 0.005208333940052784
6 0.020833333381897315 0.02124551865438968 0.005185726191087412 0.005208333345474329
7 0.02083333333369599 0.02025114350260957 0.005209141810031529 0.0052083333334239975
8 0.020833333333334116 0.02088614441967639 0.005192924117145298 0.005208333333333529
9 0.020833333333333332 0.02085577354964615 0.00505236291923503 0.005208333333333333
10 0.020833333333333332 0.02095138813358758 0.00532540751662536 0.005208333333333333
11 0.020833333333333332 0.02076008077282925 0.005163286786563828 0.005208333333333333
12 0.020833333333333332 0.02071827266419291 0.005202335495956659 0.005208333333333333
13 0.020833333333333332 0.02036171077379072 0.005091757363314516 0.005208333333333333
14 0.020833333333333332 0.021192119151138212 0.005191794868426262 0.005208333333333333
15 0.020833333333333332 0.021131893732164255 0.005234383926485918 0.005208333333333333
16 0.020833333333333332 0.020629731297564968 0.0052586284496996035 0.005208333333333333
17 0.020833333333333332 0.020176879118102904 0.005274557416457322 0.005208333333333333
18 0.020833333333333332 0.021394231825604324 0.005130630322785981 0.005208333333333333
19 0.020833333333333332 0.02041828384032538 0.005192907895318265 0.005208333333333333
20 0.020833333333333332 0.020975694689193806 0.005147255729446664 0.005208333333333333
21 0.020833333333333332 0.021022759542169686 0.005323896252813086 0.005208333333333333
22 0.020833333333333332 0.020699928023066572 0.005132022075112105 0.005208333333333333
23 0.020833333333333332 0.020637166011710208 0.005237578019295118 0.005208333333333333
24 0.020833333333333332 0.020605577979570616 0.005244744804461601 0.005208333333333333


==> Data/MSENEmprical.dat <==
Antenna P0 P1 P2 P3 P4 P5 P6 P7 P8 P9
19 4419.2471773228735 9583.175140997811 457890.04080636764 156.93527492269547 1849.4769192250094 1652.731863370954 27.58036489562862 4927.176802026343 6467.554653961741 1708.8647807179989
29 8007.175464111674 94250.38352832898 2261.07893626656 1514.0571318656835 1862.0368701492478 5284.587523471979 282.4090768198666 8103.543640712545 8167.085148851098 281.82137499522946
39 223.964093967624 10128.487995517928 6529.73670095869 34883.89054445702 99.23695803925709 5812.572884862261 39.733269779762956 189.63446527484683 712.1195346306934 8131.478175422102
49 272.19654683385534 1401.3895149954865 1579.7776197038243 0.30816571810652854 6433.531041135552 2200.0824056606084 42.55358376931999 1302.764589473593 1.3025743083187233 3522.4987085901216
59 2859.999612095328 4779.206096308261 2277.3346785622944 3611.5528914972974 1360.5682783466243 3065.9701497702076 6560.504721407468 3156.416314940442 1483.0952450270338 1118.9562393799542
69 1594.1050775430158 2498.3326532576903 165.71917789955998 2207.6643445639843 16.137514485696432 2590.6039132491937 1174.78399868275 554.0602750575528 687.6829016406447 3131.746130581041
79 4187.638588825951 2645.5027084102417 43.88879829811086 35622.588118802625 0.0007830641645721533 162.74549258249996 2677.646778384002 603.2068873963602 14486.22155752154 5836.410678154634
89 504.16859339805046 33.10516037931894 2113.1742305702 4377.410577403447 1735.183746508459 1186.3725729067328 8309.264058423489 22450.342030924614 1343.679647468049 5043.894702970685
99 1970.1179090792812 2557.140420289778 421.7587925702541 726.9346809340857 2259.9432301785946 11.857148964170381 2411.8644908481947 12989.876269138656 303.3619215524241 233.7629543708399
109 68.10993302974836 465.5316791118192 90.69567655150973 2614.3044777314303 61.81796822518852 1653.3199177217414 14.470422714121476 4502.403310444812 19472.08488134768 25.47303123601108
119 3008.9955532756894 332.90927401257153 357.3415228458716 187.3015314857355 6241.513469463943 284.92098938668016 145.97448464622994 1586.1393590142306 0.4346713268351061 2421.6952251961616
129 320.17553226568003 79.84853070248667 698.461131915879 523.060995385458 10.892244712700691 30.344808648627062 1152.386197513989 1955.515662597646 1655.3528557819031 1566.8368622175958
139 130.70748183672893 1700.6629148300117 317.7198998235093 53.716353475702014 2999.1542857493 1528.110210882935 2080.806466180182 20.559171915141608 230.4218493913122 3985.9321261804757
149 214.7919530421685 1286.5019252188517 16.555939258370604 1722.0693519855492 230.00954467175023 331.53118849706027 37.992650517352814 2495.6492299232605 463.3252159187341 1034.208459659143
159 18.9989984211453 4314.299212406284 492.7641065738911 0.9300863638792539 276.4940588776832 29.462719204018896 318.6297210005585 124.03142255760183 835.3147524019387 1404.5854125035219
169 1021.5731158858928 1072.7703223370631 6.081863472766197 260.7244377796845 0.7925180370515481 3374.5349593304068 1.269544449528194 21.116597793610165 93.29132145997289 3302.6572791756594
179 298.68058632526447 8.885492352993236 625.9963038573496 378.64460478709333 1360.500400569983 591.2914899895421 1321.2112568159548 7641.795797351141 171.27583030875164 2199.291091325904
189 1989.7717380305592 466.7553963068049 156.45786436558086 41.275614334281975 364.96804306060716 486.92745326999983 10.643803695793554 891.8985302833164 1799.3253492448214 2166.9046407762894
199 2239.370734039224 301.6265899678466 815.8071132850264 712.1790508384679 4290.12429711995 75.62904222533331 2181.55230227505 803.7538960854015 1658.8406068330373 38.75417599370956
209 991.429438165379 671.313667022854 3276.8960664200135 560.5661373419338 222.89092207481937 1720.5293800684594 1897.9065730863863 3492.0194845662486 291.3911865171852 354.96922235869204
219 793.9400559564547 986.530131607447 1340.536794372577 711.9371421830995 4018.853709574396 662.731213851736 1290.4127619551766 26.216455088641283 2.6714792867066417 3.5359345044216894
229 890.829717241055 1872.0442205943186 2616.4937930994556 712.8907673834913 969.7689653778032 150.33037319758282 806.089070507268 3328.94962836067 254.9066631232718 673.3797864135505
239 2212.0577378957396 4174.439815081759 75.30576113816976 160.33097583745644 212.10263649990944 153.06452056005685 2226.6361029863965 840.4682044968723 251.39421481963126 2795.1261542954953
249 112.67432748594109 488.3421706688293 481.8186497394918 594.0778543873864 296.6246230571171 167.67448547887233 454.4284676088415 504.9802856107181 152.7934058150031 6.329855289233738
259 189.7399979561296 669.7724781020727 25.91098831867447 1546.15187072681 1317.2465755836377 168.3300029678272 857.3056921955858 3179.49907875819 208.36803166544465 945.8047418692485
269 191.99239186008006 377.4835528988335 121.40669096740459 2208.052325786347 2.6313563834628906 8.124580900619428 531.0106480003162 126.65553080611245 4590.224812513297 254.67116064996614
279 1000.9530298634633 1263.2235312714654 260.45562907657126 1029.891228205222 2.2471531572260046 2085.392939472125 514.4752720803718 2268.9893410938566 0.04161251368976525 39.46620074287073
289 123.19898263734645 347.9774391730324 823.2849453366706 2.311322202783874 10.35597939366623 33.39041955644895 860.0586174624774 822.0092245326438 2028.534088943814 2299.2870702252862
299 117.24934096258707 140.54080014650296 913.5015705008886 0.9536745638280991 5564.039228195134 114.74799471269849 0.7178944209987874 908.9205687306629 91.96546619796588 108.90583685773773
309 928.3517546348554 774.1753128629002 51.289375291660036 1363.5144787496747 403.95779422001124 144.40891472035872 474.48319990009645 144.67301838643493 684.8700758885097 678.7378679756771
319 442.5405992174406 344.1397150405155 60.8945013473608 1277.076184689316 2904.150296946623 299.25449357793394 106.2566235016545 1020.2285154576989 90.96260578593065 891.1117366451078
329 1869.7109293747355 179.28963035851777 2.923664429689711 673.4123777714764 2.444094329702776 982.2060600920287 750.715774879065 2331.3892376630606 882.3639097670256 212.1789188817769
339 23.707043217560525 252.63500418319273 63.90280835362427 6.740635406540177 2445.6749306789143 552.1238261200622 349.46958104116936 325.57236988421016 513.2400378102246 309.48070678386324
349 519.3330087588389 1.8155709751915463 803.4670002926189 435.7681917563743 24.491887861245406 51.368064711149216 227.41442719933036 75.12557277365993 420.7285556436236 866.2800563068373
359 420.29389563219985 2417.1086015371147 211.014592633447 621.7270700401305 777.2730720989449 1884.680937544676 29.75638482225082 979.9918750175865 1052.137615800779 159.45308704201818
369 29.35966602180995 436.49070917182627 605.8692122536472 72.24537911722634 180.58098834158054 68.66127334910492 63.764838195791505 733.9498405611678 481.0877137899547 2.5608810463467506
379 63.72004056660755 28.905430073436946 264.49198861198914 768.216654661422 337.39986389635294 0.004273028347108868 447.89509231985 43.944625504100365 1820.0202057151848 1011.6842822720233
389 0.6472533417177047 58.50095360021252 43.6948010767968 2419.516116065382 155.36050977325198 404.5308797934979 431.00691269203287 119.64005639360094 117.95430876182729 4016.4144810957887
399 117.67053723549671 152.60097632773662 111.39002997902847 254.69597547930786 196.47362113995962 96.13034702786378 516.08085140098 394.975205761523 253.58372569177422 2.3502730170024386
409 1301.330531321601 261.43370555149716 75.17170950886712 2392.1725179621967 28.93808990762875 49.77491992676543 194.33986757196473 142.91064101447583 97.4104637078474 513.5888292381633
419 138.26717632533683 1745.598394925668 240.19743002841824 667.8608729759551 21.21360833530371 17.10963534873725 290.11838456291787 2013.2460682645667 2076.0844663650746 537.794789363415
429 949.5583868782059 275.3900554356745 1343.6815767641185 2.9177735231831052 22.572251665905515 253.32557565937182 22.874781074013494 11.774362194220387 202.3121243229378 210.91459853040374
439 759.5719509602529 587.5276769191397 497.61185230526166 788.7561728794974 5.936931326519109 38.45352449288924 3523.9102139999836 715.062402434131 10.238397541564037 38.228050764371574
449 911.5893090137818 1466.812614852572 146.56397918545053 38.92965615402783 1037.6941018908858 1273.9321929573061 159.11868016948264 194.7341587737097 523.2670563903062 7.839863537421908
459 597.2633302842808 350.1586024637324 185.50370634936024 99.32527165461026 294.7322853525721 129.51401029429928 473.514545699958 58.25333681052906 452.3363547044702 63.83682633867177
469 257.68263503237984 82.68745245324556 489.0332033934054 118.1342229486493 166.29604899231802 20.80998363319763 359.61744359928133 312.73528216854055 109.41020538315314 0.3898755065061868
479 127.6286776504898 483.73590861503305 1788.9171557816796 2607.423543489239 139.70807134193436 197.05518271322885 7679.314570667036 763.4850314769533 114.49434120151317 396.584198301223
489 368.4624224866434 54.52124795953502 27.293522211998646 209.27677773566685 80.81876669370344 373.8363496885222 479.68049895880046 383.5598484005982 408.79408972313286 481.5075729123746
499 40.29411214857477 988.6573000127053 341.0417466773168 622.887611283225 75.53229391643261 66.43609526858505 0.6284840094041575 746.3907537187757 87.6431078841974 89.77312560228259
509 37.598758547153274 44.28482288634288 1.048057261121254 0.6609392408643945 48.74515237722444 119.31813014696013 468.20104093419604 4717.9004938526205 413.25524201369694 151.7706991909734
519 357.74427177762897 1088.4548798967714 4.016742179840793 2216.690274907759 71.512631873185 0.014043516522785918 651.3938348287644 91.22476944559801 627.0280774814275 26.606029909338275
529 62.50698004286502 1122.1576690830375 262.8742731879452 33.810731994972556 300.56186350427384 578.0891152403821 433.7251826190547 25.48702309984597 413.2986241385427 11.279647394216246
539 23.48289647772552 339.39227772016017 1.6633783616613902 7.52320356165981 170.21269510165752 6.993427997471332 48.18966482456024 2.295939390364596 551.2186456566808 57.52570274037439
549 2017.6166561659988 495.4364151295265 447.8375234264461 200.05374652761333 1158.2397273723204 32.87991008946276 2.337900564283595 57.67773605287005 1158.6500091310752 24.270123353420328
559 999.7895761841768 180.85886700776678 137.65020948087638 190.8514982422971 1360.5187354213897 879.8275067918374 2.3922314374533737 2.9173696424572904 81.87573336773245 1915.604798059124
569 948.9285645232063 554.8150090896454 1857.6881541181288 152.90530593287582 5225.757170831835 230.79565549725382 1.7552805127749358 3.1884429888782204 527.8624138580058 1.326728438989583
579 106.65484709827788 129.0903277355001 29.691836134406493 135.88144113723928 340.6258376707867 144.06376699865453 2659.237655254498 537.5914024660475 0.18962975151475292 44.20360704307539
589 527.334350734401 13.09415892011404 10.399000215629338 1.1849533380711488 347.4774525720112 748.3277671472159 481.1323345872557 90.05097320072954 169.7350511324434 377.98971446545727
599 15.700781280356873 1112.683153945449 48.3798570604952 17.151808541843145 548.3236709922576 156.01701362552328 12.247797752555417 75.27490318297654 373.1877868512901 54.327868447567724
609 449.0398063399593 16.113315649633794 23.556943480876924 273.77753763104977 8.034739904420034 554.3166776759821 1130.160926851131 1088.1158772899037 145.375519799327 22.210671131777616
619 313.32620730425975 71.81084313380238 1278.0157069294685 1.3193678752585796 0.0792701360723477 3.675973043609753 823.0353462473059 92.37403190824598 9.132108958468063 171.15153454193
629 41.294727571437605 319.3068460414344 190.96119796806724 48.39802881249751 314.22646672180286 2.6391331395933757 991.4686255094937 298.5359244888094 42.666602239872056 128.6497938878776
639 167.91800212544365 2.3653813260495724 1.5985689256002649 236.65573083663762 100.52518347106084 9.244883909159583 70.35648754751058 58.59740382456368 35.52850524984027 225.72430700002985
649 133.06030292170448 1089.534192203235 144.01172408325758 8.947894591518152 113.29775601239484 258.4609697602141 673.8913494427701 223.55297194906342 204.91781014924683 572.0499136288984
659 32.848051867764376 2.7157427877025957 274.6950455953409 516.766729318409 247.26223387221842 57.90111985030678 92.47653196503023 411.7531918021863 166.3669975854421 2.485361531085565
669 20.9121224238437 200.3958456738702 125.51610550800984 2.016631355037338 0.7068838722629418 99.66266283419546 667.070987244166 30.0253429006252 1123.4676537035773 111.8858612338145
679 212.59348074163012 1.1503513297025372 382.4775023738363 455.9998405944123 122.9137200541014 218.39042823804897 756.5595263440749 17.437379259610648 246.93773048483433 348.3427436193233
689 42.78939528468061 24.760753443903184 42.65387092647081 5.308195374328351 156.21386363900288 415.3041349209615 32.207113942222016 719.356724553408 1410.990510191769 293.2278444298414
699 434.71574184362146 71.62255359636987 8.797417464843706 6.154269270279304 80.87605098262641 11.476197020314812 15.38983327591131 271.48579842191907 640.0182596943221 9.220491330982766
709 203.983650198284 370.0124351983612 332.5792714067264 282.67304950621326 330.25610291822727 1.419746127343601 217.37981629219396 0.794894236713226 103.65594652901474 59.17655157131331
719 253.04060083693216 12.899039166476493 25.023527181173034 31.448511898817426 139.84611305671837 8.105678311060968 744.983314674275 1.4813584126989239 66.87127674874827 25.982654217843223
729 453.3493326819175 290.7008425019884 11.285084967697681 36.841992167689874 329.23617192458556 132.43362144429923 354.05987415687633 6.677378138139712 536.1216430363006 405.59944151859946
739 235.8168610130322 98.72630301016471 372.7093827535056 0.9170745126398396 404.00083044870127 108.57652109644665 203.18936517069187 276.7200795909121 160.90918281123032 5.463308228088707
749 201.35923937379238 418.86296681879776 345.3167860467393 284.9090164812473 152.39592707182962 1.8260982590949628 8.579647467770839 382.6798163596616 105.57957488442248 0.18840193349672577
759 722.8818177600966 57.68403901959009 6.498302166873376 146.50784370672108 291.18971817611725 280.9847681022915 731.4511413737944 790.4561041158956 17.700878624259673 13.447548095032502
769 3828.212100643902 6.411988835038318 15.488927078637017 69.36866819645232 4.7193943222682995 36.30680904086509 95.26519798234843 262.0153544788247 72.60408055131751 1.513669412407644
779 3324.5710857771155 5.3071631814772475 1.5590255279929246 207.79802624706016 113.71581592105503 1740.0105769572306 134.4506191296602 17.251506881642058 132.60087096290513 110.34308766062347
789 13.272746780279988 458.6328869915942 69.53623018569962 39.78591795002384 55.652266200744094 35.988959999302594 42.561811541104284 624.6584376089236 160.37491554427714 7.756021855442445
799 0.0005691704167235925 735.8708927178774 641.4567522102193 637.2150846229893 115.2699006533742 622.4553931189254 575.8724963729452 120.37427268446318 550.2766000722725 184.0080020636886


==> Data/MSENEmprical2.dat <==
Antenna P0 P1 P2 P3 P4 P5 P6 P7 P8 P9
19 0.5419105462403265 0.10043896389659843 0.6791077263175578 1.1411434146146684 0.9937456287194819 1.3442308417524587 0.21126613507811656 0.13569652684602768 0.10206551985460356 1.141640668004083
29 5.699021163379534 0.03222267786909858 0.09925639265526441 0.16288747888265434 0.8113103226533268 0.01889639502098998 0.7237393659256621 0.7290953347205905 0.9862232857204551 19.19547299717948
39 0.6991169216623215 0.7464620175219839 0.1715494712543656 0.0002727323559654197 0.5840300861590983 0.5317118819355086 0.039334946158043387 0.6083439557398722 0.11912251189289505 0.4767636521139066
49 0.9557763502480511 0.21866906222352125 0.914145682080382 0.7350157719983144 0.49784736788073286 0.05578613427668619 0.9536848650060759 0.0017690008123867696 3.154957451153971 0.8347399363015348
59 5.353036219480953 0.7737565325354979 0.003815584605113138 0.6650917652597409 0.19656301748732968 0.6339825503404168 0.20413413085171164 0.22671548870825078 1.5390277552723806 0.28843482548863575
69 0.7250530482921104 1.186202685121754 0.7720518221214849 0.749312863997065 0.25227567787708827 0.7508995834311702 0.01330477372118387 0.1679429145604683 0.06634461991445716 0.007688307558283877
79 0.016653165817808284 1.9631113890787206 0.07963368488396416 0.0970616487754558 0.5006378120117522 0.053343518899356054 6.413074907708951e-05 0.07017656351350066 0.14309815663123487 0.033455273009007386
89 0.23282345511531638 0.07692654951241124 0.1468560986967873 0.02679414386130354 0.9162305512888196 0.07468221544174154 0.00585428519058202 5.862053626004086 0.5277212217710227 0.3112362890608418
99 0.04546732678250286 0.2045518192660645 0.004045403015061324 0.027729572149941505 0.4254079864858231 0.26750216443015845 1.9750447905160664 0.0902058787480067 0.008756570875261164 0.16386257399238405
109 0.023564116443660896 0.016600115526800265 0.40456664971462086 0.03455165839942953 0.315317031523096 0.10988390644211742 1.3204034075143125 0.003559114579532086 2.011164497997194 0.0335490649851836
119 0.017211972670546787 0.23594827080006306 0.1365959286485414 0.013682628015364106 0.04884482552394756 0.06061576712407913 0.27529551476013964 0.03187652553396439 0.05755937620835864 0.02461405973089053
129 0.07002459217323337 0.7909537265384473 0.245546170075551 0.05426642474384449 0.03596577744641153 0.08543844994269552 0.000740474325618181 0.8143728393152248 0.03237789714845471 0.06341817776230944
139 0.14474496107532098 0.06526965608766178 0.044799617294188056 0.00022755839440496815 0.4965863038163327 0.06373453918793323 0.5160015117646378 0.3878354769496851 0.08718689821404972 0.4532059413639639
149 0.47660845410571506 0.003649077920114794 0.0709938900999766 0.002856649713907162 0.2773371395718695 0.00010253702378780096 0.008795808387263291 0.005130565243549279 0.12396978973756091 0.07944566274854797
159 0.007719016179301917 1.7994053888924286 0.0021381835968969543 0.09934173441804293 0.16575338017861005 0.28627204237263293 0.07451279880809497 0.04764741443011556 0.035247272334377716 0.013414096568645294
169 0.7489039738952697 0.4016437479575433 0.012490640559623152 0.0006839875230495285 0.24081140783672156 0.06429275378371277 0.23404449818066866 0.5489218158172574 0.06380514760748829 0.1894634274242261
179 0.025635778882466147 0.015017990662874245 0.026969282021573202 0.03919649911612637 0.36324060266843233 0.05665172451897254 0.009440224132439978 0.1775615107470019 0.08244713374483617 0.5310717794150375
189 0.041449378134014725 4.377447429364744e-05 0.15612974257923776 0.0013166703913236855 2.0587244384547128 0.014098490987286322 0.0048224463899318665 0.4471011210440718 0.5568531167380429 0.023599104039063745
199 0.0006998177389449247 0.05500684626545427 0.1582295942067595 0.3800256865904681 0.15835559005104596 0.0003696017095114308 0.004998249277271912 0.3304525838620846 0.06044668382766863 0.21513445686681062
209 0.3729287093482631 0.3218823815092776 0.2705411953852823 0.04839356382151383 0.027130065193605522 0.0007520647268908076 3.265654636908244e-05 0.010219694914106235 0.11657361164094854 0.09730480625143677
219 0.13262714549274957 0.23478307661856235 0.19442362268945457 0.0014251826710134877 0.1730479678844879 0.034955350634094474 0.08270303657498002 0.22671718303463653 0.9672908219032051 0.020015154561419266
229 0.0910431028519921 0.08883530367442857 0.06494174613073833 0.00028796715285249187 0.11110795346829709 0.004026071516905575 0.12811308697172197 0.3561504083774278 0.18681142959171365 0.42022519758641885
239 0.008891655979565222 0.026028395051345497 0.04916617671001771 0.0012038638078824407 0.009718744831616775 0.07710745884556197 0.08866222746401768 0.019640003190331805 0.0013316683306827855 0.000698520399478155
249 0.00032813373675339845 0.035618352405304435 0.0002795153632918334 0.010455145115577547 0.03267089865442137 0.12353423058452655 0.09206304383889391 0.04163680166699836 0.007737416880633453 0.20098326437410435
259 0.006006614534564311 0.18929765202842574 0.11529190920999603 0.23458318716055984 0.3144764119848033 0.2545886927934028 0.009526186544153195 0.06870007334306602 0.06028584273481974 0.41768554851283995
269 0.21454630693001286 0.1647907883833863 0.006090768298736491 0.0019014649712227162 0.016321999821184534 0.059283178664166415 0.0020264287002874468 0.14313238996593142 0.5749099565825084 0.09892294053097524
279 0.3611383518569762 0.0009921599758650897 0.09751945198610733 0.003266449277905986 0.0034584731760071395 0.017775360043472868 0.011374829144325015 0.0006844907737244253 0.012122000643398636 2.394085473631843e-05
289 0.19988372321726527 0.10617166225081297 0.10349307302629457 0.03535010867099464 0.23333397524567553 0.45336684614534895 0.07820363006353022 0.042923114849693786 0.0008208145203790941 0.4217956808370311
299 0.0690815500481791 0.14490483125203982 0.05478384985182153 0.12507411280317549 0.0012989967204402246 0.3610401883071401 0.22172624173545577 0.03810008160169776 0.060217472627170206 0.08162714047299488
309 0.0011436352059526508 0.05973212475260594 0.1757717197052456 0.05114047404351518 0.014237465634162578 0.2953230749047495 0.04459229541920978 0.0013123993030339906 0.00012474249180092055 0.0016192488563175431
319 4.3440699793053844e-05 0.20588711109908736 0.15463216856389478 0.0012941310340099143 0.00958660082774433 0.03998484229721896 0.009691100865615962 0.07983835530174925 0.13100262823158215 0.30305851855878885
329 0.2606319196839421 0.052603728713465886 0.2575698039018145 0.031533983094897654 0.051130670078549725 0.008320117024063994 0.0015658425251635468 0.0017375377253709369 0.11594014253341957 0.002546403092876392
339 0.10500352393314527 0.08827457361835733 0.0004173399077289252 0.07265287357536657 0.3060342032968174 0.014482894395673533 0.025110324520845856 0.011703744234525889 0.017642441932038237 0.6263892909368507
349 0.03561186619194224 0.0768614966926246 0.11381672833786852 0.2723754022101595 0.10981649082576468 0.3353405361076529 0.08488624322513569 0.046158351118398 0.19095869518457095 0.19170932545864022
359 0.009595264346474813 0.1282833943122308 7.455020235377144e-05 0.11358324682537786 0.00026220840382850714 0.5013886666175316 0.07041295914850537 0.060175468617803735 0.021185076800691146 0.5432706167477416
369 0.7039339506236201 0.00019982167284077025 0.020386911825141584 0.15604814181854806 0.016723827457830603 0.09057924123548977 0.26342134850107696 0.00231143304413383 0.031983702236540464 0.004907886911708871
379 0.005441797332523298 0.12020980713775485 2.0241831536785465e-05 0.026986612139536844 0.01906005135878737 0.009326275231144803 0.49666121462283225 0.23607039209000605 0.15050729128251905 0.004177547685588153
389 0.3319106405838297 0.014211749906171021 0.10197149695449204 0.009194929014779387 0.10266423251870116 0.0022969588842708948 0.09481196223011341 0.005702090952732323 0.00048366700924074073 0.12126366974818684
399 0.05080631687688713 0.3494612109247379 0.061583329275221976 0.023675602133492724 0.000676680773411915 0.03567598406806158 0.012036083982024217 0.266965707631168 0.024832434923986676 0.09176920869494234
409 0.058801703295930784 0.2100632130898264 0.2531595185408415 0.01644050717636005 0.0012361409643563417 0.9229680680992941 0.0085982371306119 0.008771745801927376 0.06305663372445297 0.025223304300761716
419 0.053338535731945226 0.001839662680494137 0.018446532086378826 0.206743109787733 0.058196452326305416 0.002941185259350643 0.004831464306864595 0.021375357836239693 0.01166644884308111 0.04732102981097482
429 0.054783915594035094 0.051470708417113514 0.01495659774232749 0.028947272512457167 0.058987788134269435 0.0034706159989110444 0.13821770616170326 0.15566727566461808 0.025867566846898383 0.05603548168400924
439 0.13951940852127662 0.007026280469629894 0.021884913516625255 0.0074547500179494705 0.0010445138340064268 0.0037837979270480054 0.005923804752936192 0.1717503878026164 0.15020627941165726 0.09018409867770802
449 0.011873648239841515 0.3044254935683147 0.029391013753279797 0.16120824391402144 7.468018983503267e-05 0.5174021391926644 0.007082865514471348 0.17811505904232292 0.033186483951572664 0.0019269449015873622
459 0.002091532047213792 0.19905263932933107 0.059505177812140736 0.022701306714959364 0.08482226799026578 0.2709785513764999 0.008067818030464718 0.04544103537044581 0.010489187832268078 0.011054022990950476
469 0.07597383528284588 0.09331227402957955 0.018549442585874744 0.05968319004537535 0.07762773652983733 0.01406914136381463 0.01647092803539046 0.020826430649545227 0.15288852357018085 0.004467793198357188
479 0.060089637732371394 0.06271086719736088 0.024938518253348172 0.02508703718290488 0.024371598608689156 0.04815659547420435 0.32306914219846783 0.024656485575498592 0.03914509307156055 0.12276201052581834
489 0.05679651833159177 0.07521277683537198 0.24402740790993568 0.00022069659575491232 0.04543123071438969 0.11983810542637002 0.0047464973580465634 0.024167959629631024 0.21232045131211436 0.021106742159245236
499 0.16038921820034513 0.002796829077685351 0.015275316268338501 0.020254617444766834 0.02196729224360729 0.06259755630679091 0.06355317072580427 6.124052799805897e-06 0.0052368354032717 0.03659512435630392
509 0.055249436414164 0.006703147480075251 0.0699391755749786 0.010294240797144725 0.008085614079053456 0.04489292901856201 0.11906750300942731 0.13540534714448543 0.35137309907022257 0.014852158170915914
519 0.05586000565756321 0.01730779805029768 0.001417153152903627 0.011666907099505883 0.03218293935930861 0.12283001695214196 0.009311995413345561 0.041149621265477235 0.4462089577739722 0.007091844153554596
529 0.06641777534465199 0.0044859230923814065 0.1950166436182154 0.05788974658951189 0.014517413110507244 0.008678291500529638 0.08889786537109151 0.006606820482320958 0.0011282370948321135 0.0879359532288991
539 0.15529303582088025 0.06999124859706794 0.08801888569253286 0.004350698533319815 0.018142663921319867 0.0019806219772404905 0.0074054456284869145 0.06763187995922404 0.14301602826616566 0.032710074973515475
549 0.00020013364190095835 0.012819449535397421 0.03761172740733426 0.11993646298891718 0.026938352000551603 0.02561671748061938 0.041574592309306706 0.16069216561268207 0.0791864244860802 0.0035694475143890647
559 0.06281679378146933 0.01825072503242058 0.013699443301451147 0.10991529958560085 0.17463060104426387 0.04539302077959472 0.004114981524004759 0.24523143798433167 0.2897888399106705 0.03491033106947098
569 0.0009368189421876825 0.002523625057227942 0.04121240594615166 0.12768391091143771 0.06056286585220606 0.017335008448416095 0.0016789904959955075 0.004298376148693225 0.0012285284362941842 0.0368822998166411
579 0.0009540366072607422 0.03893395313505522 0.02616138629822246 0.11040776841092176 0.021651495582951326 0.02912486294469603 0.00013559301918107637 0.00983095861322187 0.25921027684234454 0.007096793563384091
589 0.04794580447313172 0.17131694733904448 0.0141128248410628 0.01863094985243435 0.114740809548307 0.16106379353833586 0.0001337922449679348 0.0014186334543696633 0.0009387406368697257 0.17071555721771137
599 0.1008780171178082 0.021442619176622022 0.003276354686853771 0.053809533012145395 0.01789513951902049 0.2904503365713008 0.017247167315772697 0.014882687421046984 0.056395036937759116 0.04900159795309029
609 0.0035681305173330615 0.03498347837430201 0.045457701666351685 0.00312598040198265 0.08342180527449611 0.01488240762273643 6.203706217434506e-07 0.001148018988310949 0.0013226333979699828 0.019431435138067298
619 0.0002451286039762991 0.02711495201249372 0.0019319714960703324 0.05111514044606811 0.03283459706945627 0.006269721529638099 0.06916740079389448 0.09220449733515018 0.013003811651060994 0.011339323460158661
629 0.11259614183443492 0.010074958122645165 0.002735364947978516 0.06431143924070659 0.01996220365320559 0.13616717894925676 0.10820990492266996 0.01785499380122091 0.004089001456196587 0.0026740172806563934
639 0.0009161758322805109 0.02186766512058825 0.023574557860611224 0.030018479241579746 0.01789947616596555 0.006538416046459088 0.3440399579724078 0.015154136325393192 0.06361335232770148 0.07547652317707061
649 0.0349239514324835 0.007277975484782301 0.0023240549821969174 0.05190107499143376 0.3176300680242862 0.002796549394706849 5.3140142041458297e-05 0.0076048432407634925 0.010061992471689457 0.020795298582060414
659 0.0925737142061018 0.03784359559629326 0.007032983816627185 0.006749137576035736 0.0846459128886735 0.002803606582309131 0.09736728281920368 0.000689003254105559 0.0021269030763774372 0.09899985423573537
669 0.028205739471780972 0.03156202804667999 0.0017275176060507983 0.01800868858077151 0.06610662732271977 0.021511994001328544 0.015127719113838867 0.030495817503742306 0.00042177610592070635 0.022852256249246534
679 0.07699443815165011 2.8662816679228785e-05 0.01862612635547549 0.0044317884689636855 0.008966966922647372 5.633554327262799e-05 0.2549399875287551 2.8521472860061062e-06 0.025994791324375103 0.0008493771732333336
689 0.005167817765613879 0.1315268631522142 0.012390360704569727 0.0269325710934123 0.07138637296450676 0.040418925363544383 0.07354916152139822 0.045325898634206226 0.00019775071245769626 0.06908918603613683
699 0.04156101640149961 0.004805129925381561 0.0361553021706144 0.012287027627251004 0.07024129227764758 0.0009373377789503926 0.027258987694145514 0.011404518543426938 0.004441972945726849 0.010533725340823863
709 0.0008159385832736081 0.0020759683777112534 6.481097692670422e-05 0.002589509340050625 0.07257721925284373 0.019285413918417257 0.006024225537289362 0.07907720490732223 0.04411008823005674 0.020882285177100352
719 0.0009283605083918042 0.053402059383588434 0.0012533838337827111 0.3503316331916791 0.1354633747848547 0.0007196043411342018 0.019640295919012198 0.002891861761941874 0.00327487403079638 0.1448083117408829
729 0.0003579877447448587 0.09539688738394843 0.049398829949635424 0.00330778883246546 0.009998900164817037 4.8553928666245e-06 0.05117014226549308 0.12011756145807413 0.032007533193828396 0.010491574551501959
739 0.00190325811591721 0.18727537021218899 0.008012007158486876 0.0013070345934559446 0.02138014203197601 0.061162873504740256 0.03250153367642593 0.07282231887178614 0.07901303949674583 0.00762987987232416
749 0.19921322249607193 0.0015978902946838214 0.0019262420137513515 0.002301021498635485 0.06510258154037278 0.011137859153698838 0.01837774610618801 0.00626940774300262 0.005543579720021241 0.008328899632675298
759 0.010247522485338204 0.023020632362867024 0.018392600412544046 0.034274321959396885 0.11810175758908359 0.0006594928106775558 1.2767946963635937e-05 0.0391840764506776 0.009270363035261965 0.025998658552259055
769 0.020554688512345366 0.04007944364635667 0.19610020887557708 0.0007512893032892285 0.04725134362845632 0.03856753704784703 0.03745253703330369 0.007958095303158967 0.06728673059690286 0.015676927101553377
779 0.19174680668599559 0.04941571230235933 0.001837192482432717 0.001406138952306289 0.010976625723016033 0.008382998608457207 0.07865524307755352 0.0023481909758668934 0.01761270970469767 0.0002903975788972089
789 0.015404736559396495 0.07657653147912954 0.03242297998815149 0.0019501379294830257 0.00021052047357439686 0.0004637507789724794 0.012949801386321189 0.02368362639912543 0.0920860279944221 0.008903671106173306
799 0.001258420382842808 0.017342685738609875 0.0012290356220520892 0.0059652888159301325 0.0002253623420664357 0.009557179755806772 0.0091403945349534 0.004069890209386528 0.005828724842888321 0.00013540115456213604


==> Data/MSENumber.dat <==
Antenna MSE MSET1 MSET2 MSETE
19 20120.80914481334 146190.5877720523 0.0 33263.80252609502
29 11130.420371704742 73095.29388602615 0.0 16631.90126304751
39 5872.54608071433 48730.19592401743 0.0 11087.934175365008
49 5260.724917989552 36547.646943013075 0.0 8315.950631523756
59 4968.53562312424 29238.11755441046 0.0 6652.760505219005
69 2750.8653954658776 24365.097962008716 0.0 5543.967087682504
79 3786.065912294316 20884.369681721757 0.0 4751.9717894421465
89 3110.470074519297 18273.823471506537 0.0 4157.975315761878
99 2008.99311349598 16243.398641339145 0.0 3695.9780584550026
109 2147.495561502686 14619.05877720523 0.0 3326.3802526095023
119 1753.1933797250392 13290.053433822935 0.0 3023.9820478268202
129 1352.5789555269282 12182.548981004358 0.0 2771.983543841252
139 1609.842903973562 11245.429828619408 0.0 2558.754040468848
149 1417.3734943761 10442.184840860878 0.0 2375.9858947210732
159 1115.8457757159051 9746.039184803487 0.0 2217.5868350730016
169 1160.2859839669457 9136.911735753269 0.0 2078.987657880939
179 1279.130443191898 8599.446339532487 0.0 1956.6942662408837
189 1076.4528031257673 8121.699320669572 0.0 1847.9890292275013
199 1009.5808925498922 7694.241461686963 0.0 1750.7264487418433
209 1145.8655922982755 7309.529388602615 0.0 1663.1901263047512
219 987.9257878259773 6961.456560573919 0.0 1583.9905964807153
229 693.7442353634625 6645.026716911468 0.0 1511.9910239134101
239 1149.2285539614663 6356.112511828361 0.0 1446.2522837432618
249 681.2691227410131 6091.274490502179 0.0 1385.991771920626
259 694.2265030986996 5847.623510882092 0.0 1330.552101043801
269 713.2286701979028 5622.714914309704 0.0 1279.377020234424
279 737.6501541208017 5414.466213779715 0.0 1231.9926861516676
289 846.7958705116516 5221.092420430439 0.0 1187.9929473605366
299 639.1960546446057 5041.054750760424 0.0 1147.0276733136216
309 480.91984123816474 4873.0195924017435 0.0 1108.7934175365008
319 723.4903343235133 4715.825412001687 0.0 1073.0258879385492
329 713.9379314679865 4568.455867876634 0.0 1039.4938289404695
339 521.5692367566635 4430.017811274312 0.0 1007.9940159422734
349 646.3300578854203 4299.723169766244 0.0 978.3471331204419
359 809.547263094148 4176.873936344351 0.0 950.3943578884292
369 595.6310094104086 4060.849660334786 0.0 923.9945146137507
379 617.3170593172472 3951.0969668122243 0.0 899.0216898944601
389 491.17892866167017 3847.1207308434814 0.0 875.3632243709217
399 522.3459202965552 3748.4766095398027 0.0 852.918013489616
409 475.6008785271648 3654.7646943013074 0.0 831.5950631523756
419 522.0970066968791 3565.6240920012756 0.0 811.3122567340249
429 376.820462607073 3480.7282802869595 0.0 791.9952982403577
439 575.114179558799 3399.7811109779605 0.0 773.5768029324424
449 476.52374503744727 3322.513358455734 0.0 755.9955119567051
459 417.7639018218142 3248.679728267829 0.0 739.1956116910005
469 449.1498943674677 3178.0562559141804 0.0 723.1261418716309
479 458.6210752928353 3110.4380377032403 0.0 707.7404792786175
489 519.9407851002755 3045.6372452510896 0.0 692.995885960313
499 516.9523013301914 2983.4813831031083 0.0 678.8531127774495
509 393.14157567331563 2923.811755441046 0.0 665.2760505219005
519 461.68284575712954 2866.482113177496 0.0 652.2314220802946
529 383.80382351801563 2811.357457154852 0.0 639.688510117212
539 369.7401688405478 2758.3129768311755 0.0 627.6189155866986
549 479.3712849540547 2707.2331068898575 0.0 615.9963430758338
559 446.98888452819506 2658.0106867645873 0.0 604.7964095653641
569 466.11881770424804 2610.5462102152196 0.0 593.9964736802683
579 414.20756702536744 2564.7471538956543 0.0 583.5754829139478
589 356.01984056580966 2520.527375380212 0.0 573.5138366568108
599 367.28347495849647 2477.806572407666 0.0 563.7932631541529
609 365.03292671150115 2436.5097962008717 0.0 554.3967087682504
619 384.9069025856194 2396.567012656595 0.0 545.3082381327054
629 271.37332639457685 2357.9127060008436 0.0 536.5129439692746
639 335.4908439809419 2320.4855201913065 0.0 527.9968654935718
649 347.52385221734187 2284.227933938317 0.0 519.7469144702347
659 328.9530624925653 2249.0859657238816 0.0 511.7508080937696
669 294.5942036788094 2215.008905637156 0.0 503.9970079711367
679 317.9499292973669 2181.949071224661 0.0 496.47466456858245
689 301.00339297454906 2149.861584883122 0.0 489.17356656022093
699 326.9394658486459 2118.7041706094537 0.0 482.0840945810873
709 287.91874551075495 2088.4369681721755 0.0 475.1971789442146
719 342.16020821457937 2059.0223629866523 0.0 468.50426093091585
729 288.255714536245 2030.424830167393 0.0 461.9972573068753
739 188.48507372719388 2002.6107913979768 0.0 455.66852775472637
749 270.39789647682903 1975.5484834061122 0.0 449.51084494723005
759 327.5682208153733 1949.2078369606973 0.0 443.5173670146003
769 312.63908218822655 1923.5603654217407 0.0 437.68161218546084
779 276.2575138798682 1898.5790619747052 0.0 431.99743540383145
789 278.01403688714635 1874.2383047699013 0.0 426.459006744808
799 338.2784115901003 1850.5137692664848 0.0 421.0607914695573


==> Data/MSENumber2.dat <==
Antenna MSE MSET1 MSET2 MSETE
19 1.7261708193566137 18.785323857540273 0.0 3.9604876127067468
29 1.5172514841325475 9.392661928770137 0.0 1.9802438063533734
39 0.8436481725016206 6.261774619180091 0.0 1.3201625375689157
49 0.8085905239873529 4.696330964385068 0.0 0.9901219031766867
59 0.5059141816894797 3.7570647715080545 0.0 0.7920975225413494
69 0.4299169244280825 3.1308873095900456 0.0 0.6600812687844578
79 0.45383320711771463 2.6836176939343246 0.0 0.5657839446723923
89 0.5296816362261235 2.348165482192534 0.0 0.49506095158834335
99 0.35845807546313674 2.0872582063933636 0.0 0.4400541791896385
109 0.374053963408965 1.8785323857540273 0.0 0.3960487612706747
119 0.22804999511728738 1.707756714321843 0.0 0.3600443284278861
129 0.2759123258994801 1.5654436547950228 0.0 0.3300406343922289
139 0.19703823753982458 1.4450249121184826 0.0 0.30465289328513434
149 0.1300418258845257 1.3418088469671623 0.0 0.2828919723361962
159 0.19085178391989924 1.2523549238360183 0.0 0.2640325075137831
169 0.2136963650131802 1.174082741096267 0.0 0.24753047579417167
179 0.22011251554059946 1.1050190504435455 0.0 0.2329698595709851
189 0.17703640211577126 1.0436291031966818 0.0 0.22002708959481926
199 0.15212830507410272 0.9887012556600144 0.0 0.20844671645824983
209 0.14267141219603582 0.9392661928770136 0.0 0.19802438063533734
219 0.15118584454997414 0.8945392313114416 0.0 0.1885946482241308
229 0.15295737801211914 0.8538783571609215 0.0 0.18002216421394304
239 0.18674116037780572 0.8167532111974032 0.0 0.1721951135959455
249 0.10979549389977733 0.7827218273975114 0.0 0.16502031719611446
259 0.10052026441307914 0.7514129543016109 0.0 0.15841950450826986
269 0.10043055924471139 0.7225124560592413 0.0 0.15232644664256717
279 0.09352579703592792 0.6957527354644546 0.0 0.14668472639654617
289 0.118303583713905 0.6709044234835811 0.0 0.1414459861680981
299 0.12640725712007655 0.6477697881910439 0.0 0.13656853836919816
309 0.10819572937249551 0.6261774619180092 0.0 0.13201625375689155
319 0.11221850467555633 0.605978188952912 0.0 0.12775766492602408
329 0.10414375285930795 0.5870413705481335 0.0 0.12376523789708584
339 0.10215041212799904 0.569252238107281 0.0 0.12001477614262869
349 0.07980568136260911 0.5525095252217728 0.0 0.11648492978549255
359 0.08644020234837595 0.536723538786865 0.0 0.11315678893447847
369 0.07122608982143537 0.5218145515983409 0.0 0.11001354479740963
379 0.08322997334649596 0.5077114556091966 0.0 0.107040205748831
389 0.0899422445459739 0.4943506278300072 0.0 0.10422335822912492
399 0.08474644381337207 0.48167497070616083 0.0 0.10155096442837812
409 0.06836783267040103 0.4696330964385068 0.0 0.09901219031766867
419 0.06569122618584894 0.458178630671714 0.0 0.09659725884650602
429 0.06943362803774016 0.4472696156557208 0.0 0.0942973241120654
439 0.044493993516351645 0.4368679966869831 0.0 0.09210436308620341
449 0.07706709664240195 0.42693917858046077 0.0 0.09001108210697152
459 0.07042198523705415 0.41745164127867274 0.0 0.08801083583792771
469 0.06678085671278548 0.4083766055987016 0.0 0.08609755679797275
479 0.05898311074977993 0.39968774164979304 0.0 0.08426569388737759
489 0.07310945359034726 0.3913609136987557 0.0 0.08251015859805723
499 0.08526846188447433 0.3833739562763321 0.0 0.08082627781034177
509 0.06338459707255312 0.37570647715080546 0.0 0.07920975225413493
519 0.05304043251313623 0.36833968348118185 0.0 0.07765661985699504
529 0.054552712892888156 0.36125622802962065 0.0 0.07616322332128359
539 0.05249285431686865 0.35444007278377876 0.0 0.0747261813718254
549 0.048602170010576075 0.3478763677322273 0.0 0.07334236319827309
559 0.07603865974129134 0.3415513428643686 0.0 0.07200886568557721
569 0.049599702837463996 0.3354522117417906 0.0 0.07072299308404904
579 0.03924759466208356 0.3295670852200048 0.0 0.0694822388194166
589 0.03861906650218885 0.32388489409552196 0.0 0.06828426918459908
599 0.04750795619692336 0.31839531961932666 0.0 0.06712690868994486
609 0.04659134615618842 0.3130887309590046 0.0 0.06600812687844577
619 0.04938662738220784 0.30795612881213563 0.0 0.06492602643781552
629 0.04083419490456532 0.302989094476456 0.0 0.06387883246301204
639 0.0601007058136773 0.2981797437704805 0.0 0.06286488274137693
649 0.035468838722500944 0.2935206852740668 0.0 0.06188261894854292
659 0.055061557652783436 0.2890049824236965 0.0 0.060930578657026876
669 0.04856743106093027 0.2846261190536405 0.0 0.060007388071314345
679 0.05077929239076826 0.28037796802298914 0.0 0.059111755413533536
689 0.028502589119126037 0.2762547626108864 0.0 0.058242464892746273
699 0.041333624020552046 0.2722510703991344 0.0 0.057398371198648504
709 0.037744014343367445 0.2683617693934325 0.0 0.05657839446723924
719 0.04600003745823157 0.26458202616253906 0.0 0.05578151567192601
729 0.035195063560244044 0.26090727579917045 0.0 0.055006772398704815
739 0.04392663099930206 0.257333203527949 0.0 0.054253254968585574
749 0.04095480441649557 0.2538557278045983 0.0 0.0535201028744155
759 0.037287583585619774 0.25047098476720364 0.0 0.05280650150275663
769 0.036697008327389216 0.2471753139150036 0.0 0.05211167911456246
779 0.029649283717322956 0.24396524490312044 0.0 0.05143490406112658
789 0.046214114085951295 0.24083748535308042 0.0 0.05077548221418906
799 0.03619010967857562 0.2377889095891174 0.0 0.05013275459122464

